Microscope objective for imaging atomic strontium with 0.63 micrometer resolution

Imaging and manipulating individual atoms with submicrometer separation can be instrumental for quantum simulation of condensed matter Hamiltonians and quantum computation with neutral atoms. Quantum gas microscope experiments in most cases rely on quite costly solutions. Here we present an open-source design of a microscope objective for atomic strontium consisting solely of off-the-shelf lenses that is diffraction-limited for 461${\,}$nm light. A prototype built with a simple stacking design is measured to have a resolution of 0.63(4)${\,\mu}$m, which is in agreement with the predicted value. This performance, together with the near diffraction-limited performance for 532${\,}$nm light makes this design useful for both quantum gas microscopes and optical tweezer experiments with strontium. Our microscope can easily be adapted to experiments with other atomic species such as erbium, ytterbium, and dysprosium, as well as Rydberg experiments with rubidium.

==> 3drms.dat <==
x	f(x)
# 3D RMS values
0.0	1.1601513077088954
0.09819967266775777	1.2117634614438273
0.19639934533551553	1.218861806599224
0.2945990180032733	0.987540575426306
0.39279869067103107	0.9954069756517261
0.4909983633387888	0.7468436568832137
0.5891980360065466	1.2188618073500097
0.6873977086743044	1.1375192008182777
0.7855973813420621	1.0398487406346788
0.8837970540098199	0.6863596847257084
0.9819967266775776	0.8227106447929009
1.0801963993453354	0.5946371830074374
1.1783960720130933	0.5273056311488266
1.276595744680851	0.6244353467426351
1.3747954173486088	0.6223761976363825
1.4729950900163664	0.6624422795080845
1.5711947626841243	0.6430845861590082
1.6693944353518821	0.6160403229936238
1.7675941080196398	0.6327829496296491
1.8657937806873977	0.6267450638324892
1.9639934533551553	0.6581158112682776
2.062193126022913	0.6182374979536608
2.160392798690671	0.6104248465311717
2.2585924713584284	0.6468395404624592
2.3567921440261865	0.5947870365742058
2.454991816693944	0.5851947667747524
2.553191489361702	0.6025385917640418
2.65139116202946	0.5557698119923248
2.7495908346972175	0.6623582880917692
2.847790507364975	0.6312185475865234
2.945990180032733	0.5980921247135295
3.044189852700491	0.6048165833410974
3.1423895253682486	0.6397408804263723
3.240589198036006	0.735552875024053
3.3387888707037643	0.6358740969150115
3.436988543371522	0.6902363532315499
3.5351882160392796	0.6242243827857664
3.633387888707037	0.6571601903287122
3.7315875613747953	0.6907921975820944
3.829787234042553	0.6342430207020171
3.9279869067103106	0.6455900060326271
4.026186579378068	0.6982950001235245
4.124386252045826	0.696271722528609
4.222585924713584	0.6810659463440513
4.320785597381342	0.7623903369028697
4.4189852700491	0.7923241630941397
4.517184942716857	0.7849586758672313
4.615384615384615	0.8123575346087248


==> 3drms_cut2.dat <==
x	f(x)
# 3D RMS values
0.8837970540098199	0.6863596847257084
0.9819967266775776	0.8227106447929009
1.0801963993453354	0.5946371830074374
1.1783960720130933	0.5273056311488266
1.276595744680851	0.6244353467426351
1.3747954173486088	0.6223761976363825
1.4729950900163664	0.6624422795080845
1.5711947626841243	0.6430845861590082
1.6693944353518821	0.6160403229936238
1.7675941080196398	0.6327829496296491
1.8657937806873977	0.6267450638324892
1.9639934533551553	0.6581158112682776
2.062193126022913	0.6182374979536608
2.160392798690671	0.6104248465311717
2.2585924713584284	0.6468395404624592
2.3567921440261865	0.5947870365742058
2.454991816693944	0.5851947667747524
2.553191489361702	0.6025385917640418
2.65139116202946	0.5557698119923248
2.7495908346972175	0.6623582880917692
2.847790507364975	0.6312185475865234
2.945990180032733	0.5980921247135295
3.044189852700491	0.6048165833410974
3.1423895253682486	0.6397408804263723
3.240589198036006	0.735552875024053
3.3387888707037643	0.6358740969150115
3.436988543371522	0.6902363532315499
3.5351882160392796	0.6242243827857664
3.633387888707037	0.6571601903287122
3.7315875613747953	0.6907921975820944
3.829787234042553	0.6342430207020171
3.9279869067103106	0.6455900060326271
4.026186579378068	0.6982950001235245
4.124386252045826	0.696271722528609
4.222585924713584	0.6810659463440513
4.320785597381342	0.7623903369028697
4.4189852700491	0.7923241630941397
4.517184942716857	0.7849586758672313
4.615384615384615	0.8123575346087248


==> 461fit.dat <==
x	f(x)
# gaussian sig = 0.2274117422511268
0.0	0.9603305755726615
0.0016359650682129293	0.9603057266580645
0.0032719301364258586	0.9602311837720567
0.0049078952046387875	0.9601069584869906
0.006543860272851717	0.9599330700867929
0.008179825341064647	0.959709545561976
0.009815790409277575	0.9594364196026555
0.011451755477490505	0.9591137345895776
0.013087720545703434	0.958741540583159
0.014723685613916364	0.9583198953105427
0.016359650682129294	0.9578488641506774
0.017995615750342222	0.9573285201174199
0.01963158081855515	0.9567589438406746
0.02126754588676808	0.9561402235455694
0.02290351095498101	0.9554724550296798
0.02453947602319394	0.9547557416383092
0.02617544109140687	0.9539901942378325
0.027811406159619797	0.9531759311871142
0.02944737122783273	0.9523130783070105
0.031083336296045656	0.9514017688479669
0.03271930136425859	0.9504421434557231
0.03435526643247151	0.949434350135136
0.035991231500684444	0.9483785442121365
0.037627196568897375	0.9472748882938321
0.0392631616371103	0.9461235522267685
0.04089912670532323	0.9449247130533681
0.04253509177353616	0.9436785549665601
0.044171056841749094	0.9423852692626146
0.04580702190996202	0.9410450542922053
0.04744298697817495	0.9396581154097109
0.04907895204638788	0.9382246649207772
0.050714917114600806	0.9367449220281581
0.05235088218281374	0.9352191127758545
0.05398684725102667	0.9336474699915711
0.055622812319239594	0.9320302332275109
0.057258777387452525	0.9303676486995304
0.05889474245566546	0.9286599692246745
0.06053070752387838	0.9269074541571168
0.06216667259209131	0.925110369322523
0.06380263766030424	0.9232689869508662
0.06543860272851718	0.9213835856077135
0.0670745677967301	0.9194544501240111
0.06871053286494302	0.9174818715243903
0.07034649793315596	0.915466146954022
0.07198246300136889	0.9134075796040434
0.07361842806958181	0.9113064786355846
0.07525439313779475	0.9091631591024197
0.07689035820600768	0.9069779418722735
0.0785263232742206	0.9047511535468057
0.08016228834243354	0.9024831263803055
0.08179825341064646	0.900174198197122
0.0834342184788594	0.8978247123078603
0.08507018354707233	0.8954350174243727
0.08670614861528525	0.8930054675735719
0.08834211368349819	0.8905364220101005
0.08997807875171111	0.8880282451278824
0.09161404381992404	0.8854813063705892
0.09325000888813698	0.8828959801410525
0.0948859739563499	0.8802726457096505
0.09652193902456283	0.877611687121704
0.09815790409277576	0.8749134931039096
0.09979386916098869	0.8721784569698463
0.10142983422920161	0.8694069765245822
0.10306579929741455	0.8665994539684192
0.10470176436562748	0.8637562957998043
0.1063377294338404	0.8608779127174412
0.10797369450205334	0.8579647195216372
0.10960965957026626	0.8550171350149146
0.11124562463847919	0.8520355819019239
0.11288158970669213	0.849020486688689
0.11451755477490505	0.8459722795812207
0.11615351984311797	0.8428913943835286
0.11778948491133091	0.8397782683950695
0.11942544997954384	0.8366333423076625
0.12106141504775676	0.8334570601019056
0.1226973801159697	0.8302498689431298
0.12433334518418263	0.8270122190769217
0.12596931025239555	0.8237445637242503
0.12760527532060847	0.8204473589762317
0.12924124038882143	0.8171210636885659
0.13087720545703435	0.8137661393756793
0.13251317052524728	0.8103830501046072
0.1341491355934602	0.8069722623886498
0.13578510066167312	0.8035342450808365
0.13742106572988605	0.8000694692672309
0.139057030798099	0.7965784081601123
0.14069299586631193	0.7930615369910646
0.14232896093452485	0.7895193329040087
0.14396492600273778	0.7859522748482096
0.1456008910709507	0.7823608434712942
0.14723685613916362	0.7787455210123092
0.14887282120737658	0.7751067911948558
0.1505087862755895	0.7714451391203312
0.15214475134380243	0.7677610511613107
0.15378071641201535	0.7640550148551027
0.15541668148022827	0.7603275187975091
0.1570526465484412	0.7565790525368218
0.15868861161665415	0.7528101064680871
0.16032457668486708	0.7490211717276728
0.16196054175308	0.7452127400881635
0.16359650682129293	0.7413853038536191
0.16523247188950585	0.7375393557552266
0.1668684369577188	0.7336753888473739
0.16850440202593173	0.7297938964041778
0.17014036709414465	0.7258953718164926
0.17177633216235758	0.7219803084894334
0.1734122972305705	0.7180491997404388
0.17504826229878342	0.7141025386979042
0.17668422736699638	0.7101408182004119
0.1783201924352093	0.7061645306965894
0.17995615750342223	0.7021741681456188
0.18159212257163515	0.6981702219184295
0.18322808763984808	0.6941531826995964
0.184864052708061	0.6901235403899731
0.18650001777627395	0.6860817840100851
0.18813598284448688	0.6820284016043076
0.1897719479126998	0.6779638801458543
0.19140791298091273	0.6738887054426025
0.19304387804912565	0.6698033620437752
0.19467984311733857	0.6657083331475091
0.19631580818555153	0.6616041005093264
0.19795177325376445	0.657491144351539
0.19958773832197738	0.6533699432736016
0.2012237033901903	0.6492409741634396
0.20285966845840323	0.6451047121097725
0.20449563352661615	0.6409616303154523
0.2061315985948291	0.6368122000118378
0.20776756366304203	0.6326568903742273
0.20940352873125495	0.6284961684383638
0.21103949379946788	0.6243304990180368
0.2126754588676808	0.6201603446237969
0.21431142393589375	0.6159861653827988
0.21594738900410668	0.6118084189597957
0.2175833540723196	0.6076275604792953
0.21921931914053253	0.6034440424488989
0.22085528420874545	0.599258314683836
0.22249124927695837	0.5950708242327107
0.22412721434517133	0.5908820153044766
0.22576317941338425	0.5866923291966493
0.22739914448159718	0.582502204224775
0.2290351095498101	0.5783120756531658
0.23067107461802303	0.5741223756269143
0.23230703968623595	0.5699335331052001
0.2339430047544489	0.5657459737958989
0.23557896982266183	0.5615601200915052
0.23721493489087475	0.5573763910063784
0.23885089995908768	0.5531952021153231
0.2404868650273006	0.5490169654935124
0.24212283009551352	0.5448420896577609
0.24375879516372648	0.5406709795091588
0.2453947602319394	0.5365040362770709
0.24703072530015233	0.5323416574645115
0.24866669036836525	0.528184236794897
0.2503026554365782	0.5240321641601864
0.2519386205047911	0.5198858255704116
0.25357458557300405	0.5157456031046038
0.25521055064121695	0.5116118748631214
0.2568465157094299	0.5074850149213795
0.25848248077764285	0.5033653932849884
0.26011844584585575	0.4992533758463002
0.2617544109140687	0.49514932434236714
0.2633903759822816	0.49105359631431433
0.26502634105049455	0.48696654506812476
0.2666623061187075	0.4828885196368408
0.2682982711869204	0.47881986474417876
0.26993423625513335	0.4747609207695581
0.27157020132334625	0.4707120237145449
0.2732061663915592	0.46667350517070455
0.2748421314597721	0.46264569228886665
0.27647809652798505	0.4586289077497939
0.278114061596198	0.4546234697362582
0.2797500266644109	0.450629691906515
0.28138599173262385	0.4466478833691744
0.28302195680083675	0.4426783486594662
0.2846579218690497	0.4387213877168894
0.28629388693726265	0.4347772958642464
0.28792985200547555	0.430846363788051
0.2895658170736885	0.426928877520308
0.2912017821419014	0.42302511842165436
0.29283774721011435	0.4191353631658579
0.29447371227832725	0.4152598837256637
0.2961096773465402	0.41139894735998084
0.29774564241475315	0.40755281660240233
0.29938160748296605	0.40372174925104726
0.301017572551179	0.39990599835971785
0.3026535376193919	0.39610581223036173
0.30428950268760485	0.3923214344068274
0.3059254677558178	0.38855310366990586
0.3075614328240307	0.3848010540336454
0.30919739789224365	0.38106551474292816
0.31083336296045655	0.3773467102723
0.3124693280286695	0.3736448603260382
0.3141052930968824	0.36996017983944807
0.31574125816509535	0.3662928789813737
0.3173772232333083	0.3626431631579124
0.3190131883015212	0.3590112330173177
0.32064915336973415	0.3553972844560786
0.32228511843794705	0.3518015086261625
0.32392108350616	0.3482240919434052
0.32555704857437295	0.34466521609703704
0.32719301364258585	0.3411250580603282
0.3288289787107988	0.3376037901023397
0.3304649437790117	0.33410157980076566
0.33210090884722465	0.3306185900558493
0.3337368739154376	0.32715497910536084
0.3353728389836505	0.32371090054061874
0.33700880405186345	0.32028650332353864
0.33864476912007635	0.3168819318046974
0.3402807341882893	0.3134973257423901
0.3419166992565022	0.31013282032266953
0.34355266432471515	0.3067885461803472
0.3451886293929281	0.30346462942094204
0.346824594461141	0.3001611916435577
0.34846055952935395	0.29687834996467233
0.35009652459756685	0.29361621704282426
0.3517324896657798	0.2903749011041745
0.35336845473399275	0.287154505968931
0.35500441980220565	0.28395513107861386
0.3566403848704186	0.2807768715241465
0.3582763499386315	0.27761981807475455
0.35991231500684445	0.27448405720765273
0.36154828007505735	0.27136967113850385
0.3631842451432703	0.26827673785263056
0.36482021021148325	0.2652053311369629
0.36645617527969615	0.26215552061270125
0.3680921403479091	0.2591273717686793
0.369728105416122	0.25612094599540675
0.37136407048433495	0.25313630061977344
0.3730000355525479	0.25017348894039826
0.3746360006207608	0.24723256026360196
0.37627196568897375	0.24431355993998766
0.37790793075718665	0.2414165294016097
0.3795438958253996	0.2385415061997119
0.38117986089361255	0.23568852404301857
0.38281582596182545	0.23285761283655773
0.3844517910300384	0.23004879872099973
0.3860877560982513	0.22726210411249304
0.38772372116646425	0.22449754774297734
0.38935968623467715	0.22175514470095828
0.3909956513028901	0.21903490647272247
0.39263161637110305	0.21633684098397832
0.39426758143931595	0.2136609526419013
0.3959035465075289	0.2110072423775678
0.3975395115757418	0.20837570768875938
0.39917547664395475	0.20576634268311833
0.4008114417121677	0.203179138121639
0.4024474067803806	0.20061408146247578
0.40408337184859355	0.19807115690504945
0.40571933691680645	0.19555034543443792
0.4073553019850194	0.19305162486602973
0.4089912670532323	0.19057496989042688
0.41062723212144525	0.188120352118577
0.4122631971896582	0.18568774012712116
0.4138991622578711	0.18327709950393706
0.41553512732608405	0.18088839289386385
0.41717109239429695	0.17852158004459084
0.4188070574625099	0.17617661785269392
0.42044302253072285	0.17385346040980393
0.42207898759893575	0.17155205904889048
0.4237149526671487	0.16927236239064591
0.4253509177353616	0.16701431638995376
0.42698688280357455	0.1647778643824254
0.4286228478717875	0.16256294713099131
0.4302588129400004	0.16036950287253024
0.43189477800821335	0.1581974673645217
0.43353074307642625	0.15604677393170835
0.4351667081446392	0.15391735351275174
0.4368026732128521	0.15180913470686916
0.43843863828106505	0.14972204382043533
0.440074603349278	0.1476560049135375
0.4417105684174909	0.14561093984646778
0.44334653348570385	0.1435867683261409
0.44498249855391675	0.14158340795242366
0.4466184636221297	0.13960077426436274
0.44825442869034265	0.1376387807862982
0.44989039375855555	0.13569733907385026
0.4515263588267685	0.1337763587597666
0.4531623238949814	0.1318757475996183
0.45479828896319435	0.12999541151733218
0.45643425403140725	0.12813525465054815
0.4580702190996202	0.12629517939578982
0.45970618416783315	0.12447508645343726
0.46134214923604605	0.1226748748724907
0.462978114304259	0.12089444209511446
0.4646140793724719	0.11913368400095073
0.46625004444068485	0.11739249495119265
0.4678860095088978	0.11567076783240655
0.4695219745771107	0.11396839410009381
0.47115793964532365	0.11228526382198212
0.47279390471353655	0.11062126572103773
0.4744298697817495	0.10897628721818844
0.47606583484996245	0.10735021447474925
0.47770179991817535	0.10574293243454175
0.4793377649863883	0.10415432486569837
0.4809737300546012	0.10258427440214438
0.48260969512281415	0.10103266258474847
0.48424566019102705	0.09949936990213513
0.48588162525924	0.09798427583115066
0.48751759032745295	0.09648725887697622
0.48915355539566585	0.09500819661288043
0.4907895204638788	0.0935469657196049
0.4924254855320917	0.09210344202437655
0.49406145060030465	0.09067750053953935
0.4956974156685176	0.08926901550080091
0.4973333807367305	0.08787786040508697
0.49896934580494345	0.08650390804799842
0.5006053108731564	0.08514703056086588
0.5022412759413692	0.08380709944739644
0.5038772410095822	0.08248398561990701
0.5055132060777952	0.0811775594351414
0.5071491711460081	0.07988769072966426
0.5087851362142211	0.07861424885482972
0.5104211012824339	0.07735710271131949
0.5120570663506469	0.07611612078324663
0.5136930314188598	0.07489117117182284
0.5153289964870728	0.07368212162858354
0.5169649615552857	0.07248883958816975
0.5186009266234985	0.0713111922006624
0.5202368916917115	0.070149046363467
0.5218728567599245	0.06900226875274637
0.5235088218281374	0.06787072585439798
0.5251447868963504	0.06675428399457513
0.5267807519645632	0.06565280936974904
0.5284167170327762	0.06456616807631053
0.5300526821009891	0.06349422613971012
0.531688647169202	0.06243684954313413
0.533324612237415	0.0613939042557167
0.5349605773056278	0.06036525626028627
0.5365965423738408	0.0593507715806455
0.5382325074420538	0.058350316308384845
0.5398684725102667	0.05736375662922847
0.5415044375784795	0.05639095884891237
0.5431404026466925	0.05543178941859526
0.5447763677149055	0.05448611495980175
0.5464123327831184	0.053553802288898056
0.5480482978513314	0.05263471844110103
0.5496842629195442	0.05172873069402058
0.5513202279877571	0.050835706590736454
0.5529561930559701	0.04995551396241105
0.554592158124183	0.049088020950437294
0.556228123192396	0.0482330960281252
0.5578640882606088	0.04739060802192655
0.5595000533288218	0.04656042613219995
0.5611360183970348	0.045742419953518326
0.5627719834652477	0.04493645949451949
0.5644079485334607	0.04414241519730268
0.5660439136016735	0.04336015795637239
0.5676798786698865	0.04258955913713199
0.5693158437380994	0.041830490593929695
0.5709518088063124	0.04108282468765836
0.5725877738745253	0.04034643430291245
0.5742237389427381	0.03962119286470447
0.5758597040109511	0.03890697435474347
0.577495669079164	0.03820365332727901
0.579131634147377	0.03751110492451256
0.58076759921559	0.03682920489158043
0.5824035642838028	0.036157829591110635
0.5840395293520158	0.035496856017357185
0.5856754944202287	0.034846161809915364
0.5873114594884417	0.03420562526702096
0.5889474245566545	0.033575125358437326
0.5905833896248674	0.03295454173793357
0.5922193546930804	0.032343754755357994
0.5938553197612934	0.03174264546830998
0.5954912848295063	0.03115109565341455
0.5971272498977191	0.030568987817203335
0.5987632149659321	0.02999620520660588
0.600399180034145	0.029432631819055602
0.602035145102358	0.028878152412214062
0.603671110170571	0.028332652513318072
0.6053070752387838	0.027796018428153588
0.6069430403069968	0.027268137249660814
0.6085790053752097	0.02674889686617501
0.6102149704434227	0.026238185969306813
0.6118509355116356	0.02573589406146714
0.6134869005798484	0.025241911463040636
0.6151228656480614	0.024756129319212398
0.6167588307162744	0.024278439606452658
0.6183947957844873	0.02380873513866361
0.6200307608527003	0.02334690957299322
0.6216667259209131	0.0228928574153208
0.623302690989126	0.02244647402541857
0.624938656057339	0.02200765562179454
0.626574621125552	0.021576299286220756
0.6282105861937648	0.021152302967952147
0.6298465512619777	0.020735565487640314
0.6314825163301907	0.020325986540947624
0.6331184813984037	0.019923466701865695
0.6347544464666166	0.01952790742574354
0.6363904115348294	0.019139211052030033
0.6380263766030424	0.01875728080673541
0.6396623416712554	0.018382020804617035
0.6412983067394683	0.018013336051093537
0.6429342718076813	0.017651132443892825
0.6445702368758941	0.017295316774438522
0.646206201944107	0.016945796728979466
0.64784216701232	0.016602480889467516
0.649478132080533	0.016265278734188045
0.6511140971487459	0.015934100638148246
0.6527500622169587	0.015608857873227746
0.6543860272851717	0.015289462608096605
0.6560219923533847	0.014975827907905234
0.6576579574215976	0.01466786773375118
0.6592939224898106	0.014365496941927212
0.6609298875580234	0.014068631282955778
0.6625658526262364	0.01377718740041424
0.6642018176944493	0.013491082829555776
0.6658377827626623	0.013210235995730443
0.6674737478308752	0.012934566212611043
0.669109712899088	0.012663993680228499
0.670745677967301	0.012398439482821103
0.672381643035514	0.012137825586502548
0.6740176081037269	0.011882074836752762
0.6756535731719397	0.0116311109557365
0.6772895382401527	0.011384858539453651
0.6789255033083657	0.01114324305472634
0.6805614683765786	0.010906190836026425
0.6821974334447916	0.010673629082148396
0.6838333985130044	0.010445485852731586
0.6854693635812174	0.010221690064636054
0.6871053286494303	0.010002171488176625
0.6887412937176433	0.009786860743218795
0.6903772587858562	0.009575689295141092
0.692013223854069	0.009368589450667833
0.693649188922282	0.009165494353576229
0.695285153990495	0.008966337980282176
0.6969211190587079	0.008771055135308337
0.6985570841269209	0.008579581446638812
0.7001930491951337	0.00839185336096399
0.7018290142633467	0.008207808138819581
0.7034649793315596	0.008027383849623773
0.7051009443997726	0.007850519366615884
0.7067369094679855	0.0076771543617005856
0.7083728745361983	0.00750722930020123
0.7100088396044113	0.007340685435525761
0.7116448046726243	0.007177464803749075
0.7132807697408372	0.007017510218115028
0.7149167348090502	0.0068607652634617875
0.716552699877263	0.006707174290573798
0.718188664945476	0.006556682410463833
0.7198246300136889	0.006409235488588388
0.7214605950819019	0.006264780138999751
0.7230965601501147	0.006123263718437853
0.7247325252183277	0.005984634320365128
0.7263684902865406	0.005848840768947596
0.7280044553547536	0.0057158326129850565
0.7296404204229665	0.005585560119793486
0.7312763854911793	0.005457974269042658
0.7329123505593923	0.005333026746551786
0.7345483156276053	0.0052106699380461636
0.7361842806958182	0.005090856922877511
0.7378202457640312	0.004973541467710836
0.739456210832244	0.004858678020180524
0.741092175900457	0.004746221702518241
0.7427281409686699	0.0046361283051554
0.7443641060368829	0.004528354280302575
0.7460000711050958	0.004422856735508449
0.7476360361733086	0.004319593427200773
0.7492720012415216	0.004218522754211675
0.7509079663097346	0.0041196037512896974
0.7525439313779475	0.0040227960826009
0.7541798964461605	0.003928060035221184
0.7558158615143733	0.003835356512622158
0.7574518265825863	0.0037446470281525756
0.7590877916507992	0.0036558936985175753
0.7607237567190122	0.00356905923725767
0.7623597217872251	0.0034841069482295256
0.763995686855438	0.003401000719090533
0.7656316519236509	0.0033197050147889874
0.7672676169918639	0.003240184871061861
0.7689035820600768	0.0031624058879418573
0.7705395471282896	0.003086334223275608
0.7721755121965026	0.0030119365862546687
0.7738114772647156	0.002939180230961089
0.7754474423329285	0.0028680329499290312
0.7770834074011415	0.0027984630677241984
0.7787193724693543	0.002730439434542469
0.7803553375375673	0.0026639314198292985
0.7819913026057802	0.0025989089059213952
0.7836272676739932	0.00253534228171196
0.7852632327422061	0.002473202436340935
0.786899197810419	0.002412460752911588
0.7885351628786319	0.0023530891022346774
0.7901711279468449	0.0022950598366014902
0.7918070930150578	0.002238345783586887
0.7934430580832708	0.0021829202398835866
0.7950790231514836	0.002128756965168764
0.7967149882196966	0.0020758301760040424
0.7983509532879095	0.0020241145397699766
0.7999869183561225	0.0019735851686359545
0.8016228834243354	0.0019242176135665482
0.8032588484925482	0.0018759878583652105
0.8048948135607612	0.0018288723137562092
0.8065307786289742	0.0017828478115056948
0.8081667436971871	0.001737891598582679
0.8098027087654001	0.0016939813313607262
0.8114386738336129	0.0016510950698611308
0.8130746389018259	0.0016092112720382514
0.8147106039700388	0.0015683087881077618
0.8163465690382518	0.0015283668549183962
0.8179825341064646	0.0014893650903678598
0.8196184991746776	0.0014512834878634483
0.8212544642428905	0.0014141024108280235
0.8228904293111035	0.001377802587251749
0.8245263943793164	0.0013423651042901864
0.8261623594475292	0.0013077714029091734
0.8277983245157422	0.0012740032725769236
0.8294342895839552	0.0012410428460038036
0.8310702546521681	0.0012088725939300917
0.8327062197203811	0.0011774753199621563
0.8343421847885939	0.0011468341554573432
0.8359781498568069	0.001116932554457873
0.8376141149250198	0.00108775428867405
0.8392500799932328	0.0010592834425170283
0.8408860450614457	0.0010315044081813476
0.8425220101296585	0.001004401880777475
0.8441579751978715	0.000977960853514511
0.8457939402660845	0.0009521666129332411
0.8474299053342974	0.0009270047341896484
0.8490658704025104	0.0009024610763890159
0.8507018354707232	0.0008785217779707285
0.8523378005389362	0.0008551732521438034
0.8539737656071491	0.00083240218237327
0.8556097306753621	0.0008101955179173726
0.857245695743575	0.0007885404694156417
0.8588816608117879	0.0007674245045278361
0.8605176258800008	0.000746835343623708
0.8621535909482138	0.0007267609555235918
0.8637895560164267	0.0007071895532897232
0.8654255210846395	0.0006881095900682317
0.8670614861528525	0.0006695097549817276
0.8686974512210655	0.0006513789690723664
0.8703334162892784	0.0006337063812952711
0.8719693813574914	0.0006164813645621892
0.8736053464257042	0.0005996935118352222
0.8752413114939172	0.0005833326322704734
0.8768772765621301	0.000567388747411446
0.8785132416303431	0.0005518520874319772
0.880149206698556	0.0005367130874285377
0.8817851717667688	0.0005219623837616622
0.8834211368349818	0.0005075908104462902
0.8850571019031948	0.0004935893955907926
0.8866930669714077	0.0004799493578844158
0.8883290320396207	0.00046666210313290164
0.8899649971078335	0.0004537192208420119
0.8916009621760465	0.0004411124808486738
0.8932369272442594	0.0004288338299994664
0.8948728923124724	0.0004168753888761505
0.8965088573806853	0.00040522944856793167
0.8981448224488982	0.0003938884674901526
0.8997807875171111	0.00038284506824908465
0.901416752585324	0.00037209203455250536
0.903052717653537	0.0003616223081657027
0.90468868272175	0.00035142898591259124
0.9063246477899628	0.0003415053167215689
0.9079606128581758	0.00033184469871577244
0.9095965779263887	0.0003224406763473687
0.9112325429946017	0.0003132869375755112
0.9128685080628145	0.0003043773110875981
0.9145044731310275	0.000295705763563439
0.9161404381992404	0.00028726639698197615
0.9177764032674534	0.00027905344597014897
0.9194123683356663	0.00027106127519352564
0.9210483334038791	0.00026328437678830555
0.9226842984720921	0.0002557173678342924
0.924320263540305	0.0002483549878684509
0.925956228608518	0.0002411920964386196
0.927592193676731	0.00023422367069700088
0.9292281587449438	0.00022744480303300076
0.9308641238131568	0.00022085069874501484
0.9325000888813697	0.00021443667375074942
0.9341360539495827	0.0002081981523356574
0.9357720190177956	0.0002021306649390791
0.9374079840860085	0.00019622984597766636
0.9390439491542214	0.00019049143170566966
0.9406799142224344	0.00018491125811167703
0.9423158792906473	0.00017948525885137215
0.9439518443588603	0.00017420946321590095
0.9455878094270731	0.0001690799941354201
0.947223774495286	0.00016409306621740455
0.948859739563499	0.00015924498381929877
0.950495704631712	0.0001545321391550832
0.9521316696999249	0.00014995101043533912
0.9537676347681378	0.0001454981600403882
0.9554035998363507	0.00014117023272608965
0.9570395649045637	0.00013696395386187402
0.9586755299727766	0.00013287612770059544
0.9603114950409894	0.00012890363567978443
0.9619474601092024	0.0001250434347538863
0.9635834251774154	0.00012129255575707167
0.9652193902456283	0.00011764810179620117
0.9668553553138413	0.00011410724667353863
0.9684913203820541	0.00011066723333879822
0.970127285450267	0.00010732537237012006
0.97176325051848	0.00010407904048356769
0.973399215586693	0.00010092567907074262
0.9750351806549059	9.786279276411505e-05
0.9766711457231187	9.48879480296692e-05
0.9783071107913317	9.19987717864696e-05
0.9799430758595447	8.919295005274985e-05
0.9815790409277576	8.646822661813341e-05
0.9832150059959706	8.382240174159654e-05
0.9848509710641834	8.125333087478513e-05
0.9864869361323964	7.875892341030392e-05
0.9881229012006093	7.633714145459413e-05
0.9897588662688223	7.398599862502153e-05
0.9913948313370352	7.170355887080092e-05
0.993030796405248	6.948793531738292e-05
0.994666761473461	6.733728913393355e-05
0.996302726541674	6.524982842354303e-05
0.9979386916098869	6.322380713579684e-05
0.9995746566780999	6.125752400135241e-05
1.0012106217463128	5.934932148816377e-05
1.0028465868145258	5.749758477900051e-05
1.0044825518827385	5.5700740769912566e-05
1.0061185169509514	5.39572570892929e-05
1.0077544820191644	5.2265641137197865e-05
1.0093904470873774	5.062443914458189e-05
1.0110264121555903	4.9032235252114536e-05
1.0126623772238033	4.7487650608244296e-05
1.0142983422920162	4.5989342486184056e-05
1.0159343073602292	4.453600341948835e-05
1.0175702724284421	4.312636035590527e-05
1.019206237496655	4.175917382918241e-05
1.0208422025648678	4.0433237148513206e-05
1.0224781676330807	3.914737560531256e-05
1.0241141327012937	3.790044569701714e-05
1.0257500977695067	3.669133436760268e-05
1.0273860628377196	3.5518958264522475e-05
1.0290220279059326	3.4382263011769485e-05
1.0306579929741455	3.328022249876952e-05
1.0322939580423585	3.22118381848181e-05
1.0339299231105714	3.117613841877453e-05
1.0355658881787841	3.0172177773733063e-05
1.037201853246997	2.919903639639344e-05
1.03883781831521	2.8255819370856937e-05
1.040473783383423	2.7341656096577195e-05
1.042109748451636	2.6455699680200056e-05
1.043745713519849	2.5597126341028994e-05
1.0453816785880619	2.4765134829857214e-05
1.0470176436562748	2.3958945860910842e-05
1.0486536087244878	2.317780155665095e-05
1.0502895737927007	2.2420964905186187e-05
1.0519255388609134	2.1687719230051243e-05
1.0535615039291264	2.0977367672109937e-05
1.0551974689973393	2.0289232683345158e-05
1.0568334340655523	1.962265553230189e-05
1.0584693991337653	1.89769958209515e-05
1.0601053642019782	1.835163101275212e-05
1.0617413292701912	1.774595597167951e-05
1.063377294338404	1.7159382512009324e-05
1.065013259406617	1.6591338958633786e-05
1.06664922447483	1.6041269717698887e-05
1.0682851895430427	1.550863485735269e-05
1.0699211546112557	1.4992909698397387e-05
1.0715571196794687	1.4493584414642847e-05
1.0731930847476816	1.4010163642760124e-05
1.0748290498158946	1.3542166101438857e-05
1.0764650148841075	1.3089124219655701e-05
1.0781009799523205	1.2650583773861609e-05
1.0797369450205334	1.2226103533902664e-05
1.0813729100887464	1.1815254917489106e-05
1.083008875156959	1.1417621653032422e-05
1.084644840225172	1.103279945067184e-05
1.086280805293385	1.0660395681316487e-05
1.087916770361598	1.0300029063530477e-05
1.089552735429811	9.951329358092701e-06
1.0911887004980239	9.613937070065277e-06
1.0928246655662368	9.287503158207947e-06
1.0944606306344498	8.971688751578273e-06
1.0960965957026627	8.666164873160532e-06
1.0977325607708757	8.370612170369053e-06
1.0993685258390884	8.084720652274564e-06
1.1010044909073013	7.808189433404366e-06
1.1026404559755143	7.5407264839712555e-06
1.1042764210437273	7.282048386386664e-06
1.1059123861119402	7.03188009791828e-06
1.1075483511801532	6.789954719353716e-06
1.109184316248366	6.55601326953495e-06
1.110820281316579	6.3298044656304216e-06
1.112456246384792	6.111084509014723e-06
1.114092211453005	5.899616876627777e-06
1.1157281765212177	5.695172117688255e-06
1.1173641415894306	5.4975276556381296e-06
1.1190001066576436	5.306467595197942e-06
1.1206360717258566	5.121782534414381e-06
1.1222720367940695	4.943269381584232e-06
1.1239080018622825	4.7707311769413724e-06
1.1255439669304954	4.603976918995007e-06
1.1271799319987084	4.442821395410493e-06
1.1288158970669213	4.287085018325265e-06
1.130451862135134	4.136593663995623e-06
1.132087827203347	3.991178516671184e-06
1.13372379227156	3.8506759165968894e-06
1.135359757339773	3.714927212043723e-06
1.1369957224079859	3.5837786152717056e-06
1.1386316874761988	3.4570810623308625e-06
1.1402676525444118	3.334690076607351e-06
1.1419036176126247	3.216465636024374e-06
1.1435395826808377	3.10227204380903e-06
1.1451755477490506	2.9919778027383477e-06
1.1468115128172633	2.88545549277951e-06
1.1484474778854763	2.782581652040965e-06
1.1500834429536893	2.6832366609532733e-06
1.1517194080219022	2.5873046295996904e-06
1.1533553730901152	2.4946732881188257e-06
1.154991338158328	2.405233880102965e-06
1.156627303226541	2.318881058917512e-06
1.158263268294754	2.2355127868686116e-06
1.159899233362967	2.155030237147477e-06
1.16153519843118	2.077337698481775e-06
1.1631711634993926	2.002342482425716e-06
1.1648071285676056	1.929954833222107e-06
1.1664430936358186	1.86008784017126e-06
1.1680790587040315	1.7926573524427775e-06
1.1697150237722445	1.7275818962680315e-06
1.1713509888404574	1.6647825944523174e-06
1.1729869539086704	1.6041830881471412e-06
1.1746229189768833	1.5457094608244694e-06
1.1762588840450963	1.48929016439603e-06
1.177894849113309	1.4348559474221544e-06
1.179530814181522	1.3823397853558073e-06
1.181166779249735	1.3316768127688948e-06
1.1828027443179479	1.2828042575089183e-06
1.1844387093861608	1.235661376735503e-06
1.1860746744543738	1.1901893947873418e-06
1.1877106395225867	1.1463314428313375e-06
1.1893466045907997	1.1040325002468172e-06
1.1909825696590126	1.063239337698877e-06
1.1926185347272256	1.0239004618559197e-06
1.1942544997954383	9.859660617075795e-07
1.1958904648636512	9.493879564402543e-07
1.1975264299318642	9.141195448285372e-07
1.1991623950000772	8.801157561017256e-07
1.20079836006829	8.473330022457536e-07
1.202434325136503	8.157291317016761e-07
1.204070290204716	7.852633844229189e-07
1.205706255272929	7.558963482543487e-07
1.207342220341142	7.275899165971596e-07
1.2089781854093549	7.003072473244536e-07
1.2106141504775676	6.740127229132735e-07
1.2122501155457805	6.486719117596284e-07
1.2138860806139935	6.242515306440346e-07
1.2155220456822065	6.007194083157047e-07
1.2171580107504194	5.780444501644861e-07
1.2187939758186324	5.561966039503429e-07
1.2204299408868453	5.351468265609549e-07
1.2220659059550583	5.148670517687475e-07
1.2237018710232712	4.953301589594103e-07
1.225337836091484	4.765099428046601e-07
1.226973801159697	4.5838108385268294e-07
1.2286097662279098	4.4091912001044306e-07
1.2302457312961228	4.2410041889258874e-07
1.2318816963643358	4.079021510124608e-07
1.2335176614325487	3.9230226379126916e-07
1.2351536265007617	3.772794563621446e-07
1.2367895915689746	3.628131551463768e-07
1.2384255566371876	3.4888349017976e-07
1.2400615217054005	3.354712721675095e-07
1.2416974867736132	3.2255797024682063e-07
1.2433334518418262	3.1012569043665133e-07
1.2449694169100392	2.98157154754905e-07
1.246605381978252	2.8663568098364055e-07
1.248241347046465	2.755451630635277e-07
1.249877312114678	2.648700520992178e-07
1.251513277182891	2.545953379578081e-07
1.253149242251104	2.447065314430573e-07
1.2547852073193169	2.3518964702847555e-07
1.2564211723875296	2.2603118613285726e-07
1.2580571374557425	2.1721812092228787e-07
1.2596931025239555	2.087378786230862e-07
1.2613290675921685	2.0057832633054235e-07
1.2629650326603814	1.9272775629876476e-07
1.2646009977285944	1.851748716973209e-07
1.2662369627968073	1.7790877282076447e-07
1.2678729278650203	1.7091894373751762e-07
1.2695088929332332	1.641952393649608e-07
1.2711448580014462	1.577278729579319e-07
1.272780823069659	1.5150740399821204e-07
1.2744167881378718	1.4552472647288893e-07
1.2760527532060848	1.3977105752988214e-07
1.2776887182742978	1.3423792649917294e-07
1.2793246833425107	1.2891716426865919e-07
1.2809606484107237	1.2380089300384865e-07
1.2825966134789366	1.1888151620089697e-07
1.2842325785471496	1.1415170906281206e-07
1.2858685436153625	1.0960440918893065e-07
1.2875045086835755	1.0523280756804229e-07
1.2891404737517882	1.010303398658321e-07
1.2907764388200011	9.69906779975595e-08
1.292412403888214	9.31077219771689e-08
1.294048368956427	8.937559203426714e-08
1.29568433402464	8.578862099065731e-08
1.297320299092853	8.234134688835875e-08
1.298956264161066	7.902850586127566e-08
1.3005922292292789	7.584502524290204e-08
1.3022281942974918	7.278601690267783e-08
1.3038641593657045	6.984677080382372e-08
1.3055001244339175	6.702274877569032e-08
1.3071360895021304	6.43095784938712e-08
1.3087720545703434	6.17030476615103e-08
1.3104080196385564	5.919909838544938e-08
1.3120439847067693	5.679382174103513e-08
1.3136799497749823	5.448345251958938e-08
1.3153159148431952	5.226436415273336e-08
1.3169518799114082	5.0133063807921016e-08
1.3185878449796211	4.808618764970809e-08
1.3202238100478338	4.612049626144958e-08
1.3218597751160468	4.423287022227416e-08
1.3234957401842598	4.242030583434409e-08
1.3251317052524727	4.067991099555215e-08
1.3267676703206857	3.900890121296198e-08
1.3284036353888986	3.7404595752436086e-08
1.3300396004571116	3.5864413920033667e-08
1.3316755655253245	3.438587147089796e-08
1.3333115305935375	3.2966577141481555e-08
1.3349474956617504	3.1604229301084875e-08
1.3365834607299631	3.0296612718808284e-08
1.338219425798176	2.90415954421355e-08
1.339855390866389	2.7837125783487933e-08
1.341491355934602	2.6681229411193606e-08
1.343127321002815	2.5572006541434138e-08
1.344763286071028	2.4507629227834255e-08
1.3463992511392409	2.3486338745462303e-08
1.3480352162074538	2.2506443066114358e-08
1.3496711812756668	2.1566314421848223e-08
1.3513071463438795	2.0664386953830782e-08
1.3529431114120924	1.9799154443654566e-08
1.3545790764803054	1.896916812436866e-08
1.3562150415485184	1.8173034568554283e-08
1.3578510066167313	1.7409413650861827e-08
1.3594869716849443	1.6677016582508045e-08
1.3611229367531572	1.5974604015309494e-08
1.3627589018213702	1.5300984212906817e-08
1.3643948668895831	1.465501128691011e-08
1.366030831957796	1.4035583495765658e-08
1.3676667970260088	1.344164160421758e-08
1.3693027620942217	1.2872167301303044e-08
1.3709387271624347	1.2326181674890778e-08
1.3725746922306477	1.1802743740829949e-08
1.3742106572988606	1.1300949024845867e-08
1.3758466223670736	1.081992819537478e-08
1.3774825874352865	1.0358845745590112e-08
1.3791185525034995	9.916898722929598e-09
1.3807545175717124	9.493315504487492e-09
1.3823904826399254	9.087354616689154e-09
1.384026447708138	8.698303597717788e-09
1.385662412776351	8.325477901212554e-09
1.387298377844564	7.96821983980687e-09
1.388934342912777	7.625897567121356e-09
1.39057030798099	7.297904096873262e-09
1.3922062730492029	6.983656357807274e-09
1.3938422381174158	6.682594283196107e-09
1.3954782031856288	6.394179933700494e-09
1.3971141682538417	6.117896652418488e-09
1.3987501333220544	5.853248250993589e-09
1.4003860983902674	5.5997582256876724e-09
1.4020220634584803	5.356969002363095e-09
1.4036580285266933	5.1244412093519e-09
1.4052939935949063	4.901752977225719e-09
1.4069299586631192	4.688499264512692e-09
1.4085659237313322	4.48429120843987e-09
1.4102018887995451	4.2887554998108124e-09
1.411837853867758	4.101533781158282e-09
1.413473818935971	3.9222820673410235e-09
1.4151097840041837	3.750670187781886e-09
1.4167457490723967	3.586381249572061e-09
1.4183817141406097	3.4291111206926223e-09
1.4200176792088226	3.2785679326298903e-09
1.4216536442770356	3.1344716016862705e-09
1.4232896093452485	2.996553368312265e-09
1.4249255744134615	2.864555353808124e-09
1.4265615394816744	2.738230133766491e-09
1.4281975045498874	2.6173403276490154e-09
1.4298334696181003	2.50165820391055e-09
1.431469434686313	2.3909653001056936e-09
1.433105399754526	2.285052057430988e-09
1.434741364822739	2.1837174691762767e-09
1.436377329890952	2.0867687425759914e-09
1.4380132949591649	1.9940209735698548e-09
1.4396492600273778	1.905296833999012e-09
1.4412852250955908	1.8204262707805427e-09
1.4429211901638037	1.7392462166193092e-09
1.4445571552320167	1.6616003118316042e-09
1.4461931203002294	1.5873386368700403e-09
1.4478290853684423	1.5163174551536496e-09
1.4494650504366553	1.4483989658213384e-09
1.4511010155048683	1.383451066040041e-09
1.4527369805730812	1.321347122512374e-09
1.4543729456412942	1.2619657518409864e-09
1.456008910709507	1.2051906094192155e-09
1.45764487577772	1.150910186529314e-09
1.459280840845933	1.099017615340977e-09
1.460916805914146	1.0494104815139505e-09
1.4625527709823587	1.0019906441191249e-09
1.4641887360505716	9.566640626027052e-10
1.4658247011187846	9.133406305282114e-10
1.4674606661869976	8.719340158403249e-10
1.4690966312552105	8.323615074041561e-10
1.4707325963234235	7.94543867582239e-10
1.4723685613916364	7.584051906203015e-10
1.4740045264598494	7.238727666211507e-10
1.4756404915280623	6.908769508940288e-10
1.4772764565962753	6.59351038474621e-10
1.478912421664488	6.292311436183337e-10
1.480548386732701	6.004560840767045e-10
1.482184351800914	5.72967269973834e-10
1.4838203168691269	5.467085971063524e-10
1.4854562819373398	5.216263444970651e-10
1.4870922470055528	4.97669076038581e-10
1.4887282120737657	4.747875460693453e-10
1.4903641771419787	4.529346087302967e-10
1.4920001422101916	4.320651309560126e-10
1.4936361072784043	4.1213590895963697e-10
1.4952720723466173	3.9310558807609484e-10
1.4969080374148303	3.749345858332128e-10
1.4985440024830432	3.5758501812514184e-10
1.5001799675512562	3.410206283672553e-10
1.501815932619469	3.252067195162053e-10
1.503451897687682	3.101100888431301e-10
1.505087862755895	2.956989653523137e-10
1.506723827824108	2.819429497415616e-10
1.508359792892321	2.688129568045318e-10
1.5099957579605336	2.562811601790073e-10
1.5116317230287466	2.4432093934871163e-10
1.5132676880969596	2.3290682880983467e-10
1.5149036531651725	2.2201446931671617e-10
1.5165396182333855	2.116205611244744e-10
1.5181755833015984	2.0170281914946416e-10
1.5198115483698114	1.9223992997144647e-10
1.5214475134380243	1.8321151060431128e-10
1.5230834785062373	1.7459806896495648e-10
1.5247194435744502	1.6638096597263904e-10
1.526355408642663	1.58542379213725e-10
1.527991373710876	1.5106526810924314e-10
1.5296273387790889	1.4393334052510067e-10
1.5312633038473018	1.3713102076708973e-10
1.5328992689155148	1.306434189050993e-10
1.5345352339837277	1.2445630137306663e-10
1.5361711990519407	1.1855606279329484e-10
1.5378071641201536	1.1292969897575419e-10
1.5394431291883666	1.0756478104489908e-10
1.5410790942565793	1.0244943064840163e-10
1.5427150593247922	9.757229620395659e-11
1.5443510243930052	9.292253014206096e-11
1.5459869894612182	8.848976710428121e-11
1.547622954529431	8.426410305814459e-11
1.549258919597644	8.023607529129633e-11
1.550894884665857	7.639664324904618e-11
1.55253084973407	7.273717018083023e-11
1.554166814802283	6.92494055624889e-11
1.5558027798704959	6.5925468262565e-11
1.5574387449387086	6.275783042207368e-11
1.5590747100069215	5.97393020184302e-11
1.5607106750751345	5.686301608536898e-11
1.5623466401433475	5.41224145618109e-11
1.5639826052115604	5.15112347437183e-11
1.5656185702797734	4.902349631401162e-11
1.5672545353479863	4.6653488926613324e-11
1.5688905004161993	4.4395760321651654e-11
1.5705264654844122	4.224510494976816e-11
1.5721624305526252	4.019655308436603e-11
1.573798395620838	3.824536040148476e-11
1.5754343606890509	3.638699800780192e-11
1.5770703257572638	3.461714289805728e-11
1.5787062908254768	3.293166882394254e-11
1.5803422558936897	3.132663755722746e-11
1.5819782209619027	2.979829053059918e-11
1.5836141860301156	2.834304084035116e-11
1.5852501510983286	2.695746559571166e-11
1.5868861161665415	2.5638298600214962e-11
1.5885220812347542	2.4382423351119743e-11
1.5901580463029672	2.3186866343442014e-11
1.5917940113711802	2.2048790665730735e-11
1.593429976439393	2.096548987522887e-11
1.595065941507606	1.9934382140579525e-11
1.596701906575819	1.8953004640718256e-11
1.598337871644032	1.801900820906004e-11
1.599973836712245	1.713015221254069e-11
1.6016098017804579	1.6284299655500198e-11
1.6032457668486708	1.547941249881104e-11
1.6048817319168835	1.4713547185051466e-11
1.6065176969850965	1.398485036090388e-11
1.6081536620533095	1.3291554788327197e-11
1.6097896271215224	1.2631975436398578e-11
1.6114255921897354	1.200450574606292e-11
1.6130615572579483	1.1407614060347627e-11
1.6146975223261613	1.0839840212912701e-11
1.6163334873943742	1.029979226810476e-11
1.6179694524625872	9.786143405967878e-12
1.6196054175308001	9.297628945940421e-12
1.6212413825990128	8.833043503229014e-12
1.6228773476672258	8.391238272103769e-12
1.6245133127354388	7.97111843060283e-12
1.6261492778036517	7.571640661362952e-12
1.6277852428718647	7.191810783520502e-12
1.6294212079400776	6.830681490837431e-12
1.6310571730082906	6.487350191414107e-12
1.6326931380765035	6.1609569445463856e-12
1.6343291031447165	5.850682490473674e-12


==> 532new.dat <==
x	f(x)
0.0	1.0
0.11609670032542142	0.8508604206500955
0.23219340065084285	0.6778202676864242
0.3482901009762643	0.4149139579349906
0.4643868013016857	0.26258763543658376
0.5804835016271072	0.08489483747609955
0.6965802019525286	0.011259825791374642
0.81267690227795	0.0
0.9287736026033714	0.0229445506692159
1.044870302928793	0.029773285987435096
1.1609670032542143	0.050950399280170776
1.2770637035796357	0.05616634799235165
1.3931604039050571	0.06386233269598444
1.5092571042304785	0.07074569789674912
1.6253538045559	0.05162523900573557


==> 532newfit.dat <==
x	f(x)
# gaussian sig = 0.27161733536682087
0.0	0.9712230147921893
0.0016269807853412411	0.9712055913101059
0.0032539615706824823	0.9711533227392689
0.004880942356023724	0.9710662147055822
0.0065079231413649645	0.9709442765844298
0.008134903926706205	0.9707875214989958
0.009761884712047447	0.9705959663179093
0.011388865497388687	0.9703696316522193
0.013015846282729929	0.9701085418516988
0.01464282706807117	0.9698127250004784
0.01626980785341241	0.9694822129120122
0.01789678863875365	0.9691170411233747
0.019523769424094894	0.9687172488888934
0.021150750209436135	0.9682828791731158
0.022777730994777375	0.967813978643114
0.024404711780118618	0.9673105976601285
0.026031692565459858	0.9667727902705536
0.027658673350801098	0.9662006141962661
0.02928565413614234	0.9655941308243005
0.030912634921483582	0.9649534051958716
0.03253961570682482	0.9642785059947505
0.034166596492166065	0.963569505534993
0.0357935772775073	0.9628264797480255
0.037420558062848545	0.9620495081690934
0.03904753884818979	0.9612386739230708
0.040674519633531026	0.9603940637096395
0.04230150041887227	0.9595157677878385
0.04392848120421351	0.9586038799599887
0.04555546198955475	0.9576584975549968
0.04718244277489599	0.9566797214110416
0.048809423560237236	0.9556676558576495
0.05043640434557847	0.9546224086971602
0.052063385130919716	0.9535440911855901
0.05369036591626096	0.9524328180128966
0.055317346701602196	0.951288707282649
0.05694432748694344	0.9501118804911103
0.05857130827228468	0.9489024625057355
0.06019828905762592	0.9476605815430924
0.061825269842967163	0.9463863691462086
0.06345225062830841	0.9450799601613523
0.06507923141364964	0.9437414927142516
0.06670621219899088	0.9423711081857572
0.06833319298433213	0.9409689511869576
0.06996017376967337	0.9395351695337485
0.0715871545550146	0.9380699142208677
0.07321413534035585	0.9365733393953971
0.07484111612569709	0.935045602329741
0.07646809691103833	0.9334868633940879
0.07809507769637958	0.9318972860283605
0.07972205848172081	0.9302770367136616
0.08134903926706205	0.928626284943223
0.0829760200524033	0.9269452031928658
0.08460300083774454	0.9252339668909759
0.08622998162308577	0.923492754388006
0.08785696240842703	0.9217217469255082
0.08948394319376826	0.9199211286047075
0.0911109239791095	0.9180910863546211
0.09273790476445075	0.916231809899734
0.09436488554979199	0.9143434917272356
0.09599186633513322	0.9124263270538294
0.09761884712047447	0.9104805137921188
0.09924582790581571	0.9085062525165812
0.10087280869115695	0.906503746429137
0.1024997894764982	0.9044732013243204
0.10412677026183943	0.9024148255540642
0.10575375104718067	0.9003288299921017
0.10738073183252192	0.8982154279979999
0.10900771261786316	0.8960748353808277
0.11063469340320439	0.8939072703624703
0.11226167418854564	0.8917129535405991
0.11388865497388688	0.8894921078513036
0.11551563575922812	0.8872449585313956
0.11714261654456937	0.8849717330803947
0.1187695973299106	0.8826726612222037
0.12039657811525184	0.8803479748664831
0.12202355890059309	0.877997908069733
0.12365053968593433	0.875622696996093
0.12527752047127558	0.8732225798778677
0.12690450125661681	0.8707977969757885
0.12853148204195805	0.8683485905390198
0.1301584628272993	0.865875204764919
0.13178544361264052	0.8633778857585607
0.13341242439798176	0.8608568814920334
0.13503940518332302	0.8583124417635181
0.13666638596866426	0.8557448181561589
0.1382933667540055	0.8531542639967347
0.13992034753934673	0.8505410343141411
0.14154732832468797	0.847905385797693
0.1431743091100292	0.8452475767552561
0.14480128989537047	0.8425678670712173
0.1464282706807117	0.8398665181643056
0.14805525146605295	0.8371437929452679
0.14968223225139418	0.8343999557744156
0.15130921303673542	0.8316352724190466
0.15293619382207665	0.8288500100107548
0.15456317460741792	0.8260444370026356
0.15619015539275916	0.8232188231263985
0.1578171361781004	0.8203734393493924
0.15944411696344163	0.8175085578315587
0.16107109774878287	0.8146244518823175
0.1626980785341241	0.8117213959173979
0.16432505931946537	0.8087996654156213
0.1659520401048066	0.8058595368756489
0.16757902089014784	0.8029012877726996
0.16920600167548908	0.7999251965152513
0.1708329824608303	0.7969315424017318
0.17245996324617155	0.7939206055772121
0.1740869440315128	0.7908926669901062
0.17571392481685405	0.7878480083488937
0.1773409056021953	0.7847869120788676
0.17896788638753652	0.7817096612789208
0.18059486717287776	0.7786165396783788
0.182221847958219	0.7755078315938887
0.18384882874356026	0.7723838218863711
0.1854758095289015	0.7692447959180482
0.18710279031424273	0.766091039509552
0.18872977109958397	0.762922838897126
0.1903567518849252	0.7597404806899251
0.19198373267026644	0.756544251827427
0.1936107134556077	0.7533344395369592
0.19523769424094894	0.7501113312913542
0.19686467502629018	0.7468752147667376
0.19849165581163142	0.7436263778004613
0.20011863659697265	0.7403651083491884
0.2017456173823139	0.7370916944471378
0.20337259816765516	0.733806424164497
0.2049995789529964	0.7305095855660125
0.20662655973833763	0.7272014666697647
0.20825354052367887	0.7238823554061348
0.2098805213090201	0.7205525395769742
0.21150750209436134	0.71721230681498
0.21313448287970257	0.7138619445432903
0.21476146366504384	0.7105017399353001
0.21638844445038508	0.7071319798747114
0.2180154252357263	0.7037529509158212
0.21964240602106755	0.7003649392440562
0.22126938680640879	0.6969682306367624
0.22289636759175002	0.6935631104242543
0.2245233483770913	0.6901498634511338
0.22615032916243252	0.6867287740378827
0.22777730994777376	0.6833001259427387
0.229404290733115	0.6798642023238598
0.23103127151845623	0.6764212857017843
0.23265825230379747	0.6729716579221925
0.23428523308913873	0.6695156001189785
0.23591221387447997	0.6660533926776352
0.2375391946598212	0.6625853151989619
0.23916617544516244	0.659111646463099
0.24079315623050368	0.6556326643938958
0.24242013701584492	0.6521486460236181
0.24404711780118618	0.6486598674580009
0.24567409858652742	0.6451666038416519
0.24730107937186865	0.6416691293238113
0.2489280601572099	0.6381677170244733
0.25055504094255115	0.6346626390008756
0.2521820217278924	0.6311541662143607
0.25380900251323363	0.6276425684976144
0.25543598329857486	0.624128114522287
0.2570629640839161	0.6206110717670023
0.25868994486925734	0.6170917064857574
0.2603169256545986	0.613570283676721
0.2619439064399398	0.6100470670514299
0.26357088722528105	0.6065223190043941
0.2651978680106223	0.6029963005831086
0.2668248487959635	0.5994692714584811
0.2684518295813048	0.5959414898956753
0.27007881036664605	0.5924132127253784
0.2717057911519873	0.5888846953154905
0.2733327719373285	0.5853561915432449
0.27495975272266976	0.5818279537677603
0.276586733508011	0.5783002328030279
0.27821371429335223	0.5747732778913377
0.27984069507869347	0.5712473366771459
0.2814676758640347	0.5677226551813881
0.28309465664937594	0.5641994777762386
0.2847216374347172	0.5606780471603211
0.2863486182200584	0.5571586043343716
0.2879755990053997	0.5536413885773553
0.28960257979074094	0.5501266374230438
0.2912295605760822	0.5466145866370475
0.2928565413614234	0.5431054701943144
0.29448352214676465	0.5395995202570887
0.2961105029321059	0.5360969671533361
0.2977374837174471	0.5325980393556363
0.29936446450278836	0.5291029634605429
0.3009914452881296	0.5256119641684137
0.30261842607347084	0.5221252642637129
0.3042454068588121	0.5186430845957827
0.3058723876441533	0.5151656440600917
0.3074993684294946	0.5116931595799549
0.30912634921483584	0.5082258460887292
0.3107533300001771	0.5047639165124848
0.3123803107855183	0.5013075817531516
0.31400729157085955	0.49785705067214325
0.3156342723562008	0.4944125300744572
0.317261253141542	0.49097422469325086
0.31888823392688326	0.48754233717489603
0.3205152147122245	0.484117068064509
0.32214219549756573	0.4806986157919575
0.32376917628290697	0.4772871766583437
0.3253961570682482	0.4738829448229632
0.32702313785358944	0.47048611229073906
0.32865011863893073	0.4670968689001301
0.33027709942427197	0.46371540231151376
0.3319040802096132	0.4603418979960404
0.33353106099495444	0.4569765392249605
0.3351580417802957	0.4536195070594224
0.3367850225656369	0.45027098034073876
0.33841200335097815	0.4469311356811222
0.3400389841363194	0.4436001474548863
0.3416659649216606	0.44027818779011313
0.34329294570700186	0.43696542656078274
0.3449199264923431	0.43366203137936526
0.34654690727768434	0.4303681675898727
0.3481738880630256	0.42708399826136784
0.34980086884836686	0.42380968418193044
0.3514278496337081	0.4205453838530746
0.35305483041904934	0.4172912534846198
0.3546818112043906	0.41404744699000967
0.3563087919897318	0.4108141159820773
0.35793577277507305	0.40759140976925506
0.3595627535604143	0.404379475352225
0.3611897343457555	0.40117845742100855
0.36281671513109676	0.3979884983524913
0.364443695916438	0.39480973820838144
0.36607067670177923	0.39164231473359706
0.3676976574871205	0.38848636335508135
0.36932463827246176	0.3853420171810409
0.370951619057803	0.38220940700060396
0.37257859984314423	0.3790886612838967
0.37420558062848547	0.3759799061825327
0.3758325614138267	0.3728832655305126
0.37745954219916794	0.3697988608455309
0.3790865229845092	0.3667268113306851
0.3807135037698504	0.3636672338765851
0.38234048455519165	0.3606202430638575
0.3839674653405329	0.357585951166042
0.3855944461258741	0.3545644681528762
0.3872214269112154	0.35155590169396317
0.38884840769655665	0.3485603571628208
0.3904753884818979	0.3455779376413047
0.3921023692672391	0.34260874392440505
0.39372935005258036	0.3396528745254096
0.3953563308379216	0.3367104256814306
0.39698331162326284	0.3337814913592904
0.39861029240860407	0.33086616326176194
0.4002372731939453	0.3279645308341589
0.40186425397928655	0.3250766812712728
0.4034912347646278	0.32220269952464986
0.405118215549969	0.3193426683102055
0.4067451963353103	0.3164966681161709
0.40837217712065155	0.3136647772113667
0.4099991579059928	0.3108470716537997
0.411626138691334	0.30804362529957735
0.41325311947667526	0.305254509812136
0.4148801002620165	0.30247979467177744
0.41650708104735773	0.29971954718550875
0.41813406183269897	0.2969738324971822
0.4197610426180402	0.2942427135979269
0.42138802340338144	0.2915262513368721
0.4230150041887227	0.28882450443215263
0.4246419849740639	0.28613752948219445
0.42626896575940515	0.2834653809772734
0.42789594654474644	0.28080811131134426
0.4295229273300877	0.27816577079413307
0.4311499081154289	0.2755384076634884
0.43277688890077015	0.272926068097987
0.4344038696861114	0.2703287962297876
0.4360308504714526	0.2677466341577298
0.43765783125679386	0.2651796219606697
0.4392848120421351	0.26262779771105066
0.44091179282747633	0.2600911974887014
0.44253877361281757	0.25756985539485777
0.4441657543981588	0.25506380356640257
0.44579273518350004	0.25257307219031794
0.44741971596884134	0.2500976895183456
0.4490466967541826	0.24763768188185048
0.4506736775395238	0.2451930737068801
0.45230065832486505	0.24276388752941794
0.4539276391102063	0.2403501440108224
0.4555546198955475	0.23795186195344908
0.45718160068088876	0.23556905831644903
0.45880858146623	0.23320174823173842
0.46043556225157123	0.23084994502013562
0.46206254303691247	0.22851366020765898
0.4636895238222537	0.22619290354198093
0.46531650460759494	0.22388768300903375
0.46694348539293623	0.22159800484976078
0.46857046617827747	0.21932387357700933
0.4701974469636187	0.21706529199255883
0.47182442774895994	0.21482226120428038
0.4734514085343012	0.21259478064342235
0.4750783893196424	0.2103828480820164
0.47670537010498365	0.20818645965039967
0.4783323508903249	0.20600560985484825
0.4799593316756661	0.20384029159531616
0.48158631246100736	0.2016904961832758
0.4832132932463486	0.19955621335965462
0.48484027403168983	0.1974374313128633
0.4864672548170311	0.19533413669691005
0.48809423560237236	0.1932463146495976
0.4897212163877136	0.19117394881079627
0.49134819717305483	0.18911702134078964
0.49297517795839607	0.18707551293868818
0.4946021587437373	0.18504940286090568
0.49622913952907854	0.18303866893969323
0.4978561203144198	0.18104328760172814
0.499483101099761	0.17906323388675094
0.5011100818851023	0.17709848146624751
0.5027370626704435	0.17514900266217143
0.5043640434557848	0.17321476846570125
0.505991024241126	0.17129574855603036
0.5076180050264673	0.169391911319182
0.5092449858118084	0.16750322386684913
0.5108719665971497	0.16562965205524963
0.5124989473824909	0.16377116050399904
0.5141259281678322	0.16192771261498962
0.5157529089531735	0.16009927059127818
0.5173798897385147	0.15828579545597352
0.519006870523856	0.15648724707112177
0.5206338513091971	0.15470358415658647
0.5222608320945384	0.15293476430891617
0.5238878128798796	0.1511807440201998
0.5255147936652209	0.14944147869690177
0.5271417744505621	0.14771692267867703
0.5287687552359034	0.14600702925715814
0.5303957360212446	0.1443117506947152
0.5320227168065859	0.14263103824317996
0.533649697591927	0.1409648421625357
0.5352766783772683	0.1393131117395639
0.5369036591626096	0.13767579530644997
0.5385306399479508	0.13605284025933895
0.5401576207332921	0.13444419307684158
0.5417846015186333	0.13284979933848687
0.5434115823039746	0.1312696037431151
0.5450385630893158	0.1297035501272124
0.546665543874657	0.1281515814831797
0.5482925246599982	0.12661363997753539
0.5499195054453395	0.1250896669690473
0.5515464862306807	0.12357960302679209
0.553173467016022	0.12208338794813745
0.5548004478013632	0.12060096077664635
0.5564274285867045	0.11913225981989764
0.5580544093720458	0.11767722266722395
0.5596813901573869	0.11623578620735985
0.5613083709427282	0.11480788664600074
0.5629353517280694	0.11339345952326918
0.5645623325134107	0.11199243973108403
0.5661893132987519	0.11060476153043373
0.5678162940840932	0.10923035856854675
0.5694432748694344	0.10786916389596074
0.5710702556547756	0.10652110998348484
0.5726972364401168	0.10518612873905565
0.5743242172254581	0.10386415152448181
0.5759511980107994	0.10255510917207765
0.5775781787961406	0.10125893200118172
0.5792051595814819	0.09997554983455859
0.5808321403668231	0.09870489201468347
0.5824591211521644	0.09744688741990463
0.5840861019375055	0.09620146448048515
0.5857130827228468	0.0949685511945185
0.587340063508188	0.09374807514371995
0.5889670442935293	0.09253996350908855
0.5905940250788705	0.09134414308644069
0.5922210058642118	0.09016054030181125
0.593847986649553	0.08898908122672335
0.5954749674348943	0.087829691593322
0.5971019482202355	0.08668229680937359
0.5987289290055767	0.08554682197312675
0.600355909790918	0.08442319188803513
0.6019828905762592	0.08331133107734001
0.6036098713616005	0.0822111637985113
0.6052368521469417	0.08112261405754671
0.606863832932283	0.08004560562312586
0.6084908137176241	0.07898006204062127
0.6101177945029654	0.07792590664596152
0.6117447752883066	0.07688306257934911
0.6133717560736479	0.07585145279882902
0.6149987368589892	0.07483100009370922
0.6166257176443304	0.07382162709783124
0.6182526984296717	0.0728232563026897
0.6198796792150129	0.0718358100704013
0.6215066600003541	0.07085921064652069
0.6231336407856953	0.0698933801727047
0.6247606215710366	0.0689382406992219
0.6263876023563778	0.06799371419730942
0.6280145831417191	0.06705972257137408
0.6296415639270603	0.06613618767103925
0.6312685447124016	0.06522303130303586
0.6328955254977428	0.06432017524293772
0.634522506283084	0.06342754124674
0.6361494870684253	0.06254505106228214
0.6377764678537665	0.061672626440513
0.6394034486391078	0.060810189146599046
0.641030429424449	0.05995766097087588
0.6426574102097903	0.05911496373964148
0.6442843909951315	0.05828201932579267
0.6459113717804728	0.05745874965930331
0.6475383525658139	0.056645076737545534
0.6491653333511552	0.05584092263545272
0.6507923141364964	0.0550462095155255
0.6524192949218377	0.05426085963767978
0.6540462757071789	0.05348479536893797
0.6556732564925202	0.05271793919296241
0.6573002372778615	0.05196021371943245
0.6589272180632026	0.05121154169326455
0.6605541988485439	0.050471846003675595
0.6621811796338851	0.049741049693090914
0.6638081604192264	0.04901907596589555
0.6654351412045676	0.048305848197030925
0.6670621219899089	0.047601289940435866
0.6686891027752501	0.04690532493733379
0.6703160835605914	0.04621787712436494
0.6719430643459325	0.04553887064156602
0.6735700451312738	0.04486822984019581
0.6751970259166151	0.044205879290409415
0.6768240067019563	0.04355174378877975
0.6784509874872976	0.04290574836566806
0.6800779682726388	0.04226781829244431
0.6817049490579801	0.041637879088557095
0.6833319298433213	0.04101585652845475
0.6849589106286625	0.040401676648357865
0.6865858914140037	0.039795265752884335
0.688212872199345	0.039196550421527136
0.6898398529846862	0.03860545751498667
0.6914668337700275	0.038021914181357135
0.6930938145553687	0.03744584786216934
0.69472079534071	0.036877186298289295
0.6963477761260513	0.03631585753567483
0.6979747569113924	0.03576178993099038
0.6996017376967337	0.03521491215708068
0.7012287184820749	0.03467515320830573
0.7028556992674162	0.034142442405735864
0.7044826800527574	0.03361670940221014
0.7061096608380987	0.03309788418725736
0.7077366416234399	0.03258589709188188
0.7093636224087811	0.03208067879321455
0.7109906031941223	0.03158216031903046
0.7126175839794636	0.031090273052134118
0.7142445647648049	0.030604948734613474
0.7158715455501461	0.030126119471963763
0.7174985263354874	0.029653717737082287
0.7191255071208286	0.029187676374135597
0.7207524879061699	0.028727928602299776
0.722379468691511	0.028274408019375474
0.7240064494768523	0.027827048605278494
0.7256334302621935	0.02738578472540747
0.7272604110475348	0.026950551133889594
0.728887391832876	0.026521282976705907
0.7305143726182173	0.026097915794697044
0.7321413534035585	0.02568038552645113
0.7337683341888998	0.02526862851107454
0.735395314974241	0.024862581490847437
0.7370222957595822	0.024462181613764792
0.7386492765449235	0.024067366435964407
0.7402762573302647	0.02367807392404357
0.741903238115606	0.023294242457264833
0.7435302189009472	0.02291581082965322
0.7451571996862885	0.02254271825198527
0.7467841804716296	0.022174904353671903
0.7484111612569709	0.021812309184536048
0.7500381420423121	0.021454873216486585
0.7516651228276534	0.0211025373450897
0.7532921036129946	0.020755242891039416
0.7549190843983359	0.02041293160152796
0.7565460651836772	0.02007554565151816
0.7581730459690184	0.019743027644918473
0.7598000267543596	0.01941532061566232
0.7614270075397008	0.01909236802869327
0.7630539883250421	0.018774113780856923
0.7646809691103833	0.018460502201701482
0.7663079498957246	0.018151478054187577
0.7679349306810658	0.017846986535309646
0.7695619114664071	0.0175469732766292
0.7711888922517482	0.017251384344722395
0.7728158730370895	0.016960166241542115
0.7744428538224308	0.016673265904697095
0.776069834607772	0.016390630707648443
0.7776968153931133	0.016112208459825365
0.7793237961784545	0.015837947406661664
0.7809507769637958	0.015567796229553663
0.782577757749137	0.015301704045741712
0.7842047385344783	0.015039620408115748
0.7858317193198194	0.014781495304947198
0.7874587001051607	0.014527279159547568
0.7890856808905019	0.014276922829855805
0.7907126616758432	0.014030377607955325
0.7923396424611844	0.013787595219522239
0.7939666232465257	0.013548527823205857
0.795593604031867	0.01331312800994304
0.7972205848172081	0.01308134880220746
0.7988475656025494	0.012853143653195126
0.8004745463878906	0.012628466445947648
0.8021015271732319	0.012407271492414109
0.8037285079585731	0.012189513532453242
0.8053554887439144	0.011975147732776859
0.8069824695292556	0.011764129685835989
0.8086094503145969	0.011556415408650773
0.810236431099938	0.011351961341585606
0.8118634118852793	0.011150724347070474
0.8134903926706206	0.010952661708269952
0.8151173734559618	0.010757731127700907
0.8167443542413031	0.010565890725800125
0.8183713350266443	0.010377099039443304
0.8199983158119856	0.010191315020416083
0.8216252965973267	0.01000849803383888
0.823252277382668	0.009828607856546242
0.8248792581680092	0.009651604675422146
0.8265062389533505	0.00947744908569219
0.8281332197386917	0.009306102089174068
0.829760200524033	0.009137525092487093
0.8313871813093742	0.008971679905222338
0.8330141620947155	0.008808528738074023
0.8346411428800568	0.00864803420093371
0.8362681236653979	0.008490159300947962
0.8378951044507392	0.008334867440540811
0.8395220852360804	0.00818212241540216
0.8411490660214217	0.008031888412442777
0.8427760468067629	0.007884130007717491
0.8444030275921042	0.007738812164317022
0.8460300083774454	0.007595900230230055
0.8476569891627866	0.007455359936175971
0.8492839699481278	0.007317157393409828
0.8509109507334691	0.007181259091500044
0.8525379315188103	0.007047631896080188
0.8541649123041516	0.006916243046575482
0.8557918930894929	0.006787060153905291
0.8574188738748341	0.006660051198162281
0.8590458546601754	0.006535184526269263
0.8606728354455165	0.006412428849614806
0.8622998162308578	0.006291753241668125
0.863926797016199	0.006173127135574665
0.8655537778015403	0.006056520321732709
0.8671807585868815	0.005941902945352343
0.8688077393722228	0.00582924550399734
0.870434720157564	0.0057185188451109635
0.8720617009429052	0.005609694163526386
0.8736886817282465	0.005502742998962759
0.8753156625135877	0.005397637233507479
0.876942643298929	0.00529434908908563
0.8785696240842702	0.005192851124917377
0.8801966048696115	0.005093116234963936
0.8818235856549527	0.0049951176453631235
0.883450566440294	0.004898828911854963
0.8850775472256351	0.004804223917198325
0.8867045280109764	0.004711276868579159
0.8883315087963176	0.0046199622950111345
0.8899584895816589	0.004530255044729299
0.8915854703670001	0.004442130282577582
0.8932124511523414	0.004355563487390613
0.8948394319376827	0.004270530449370788
0.8964664127230239	0.004187007267460962
0.8980933935083651	0.004104970346713621
0.8997203742937063	0.004024396395657072
0.9013473550790476	0.003945262423659245
0.9029743358643888	0.0038675457382898355
0.9046013166497301	0.003791223942681183
0.9062282974350713	0.003716274932888723
0.9078552782204126	0.003642676895251351
0.9094822590057537	0.0035704083037524106
0.911109239791095	0.003499447917381791
0.9127362205764363	0.003429774777499722
0.9143632013617775	0.003361368205202716
0.9159901821471188	0.0032942077986922594
0.91761716293246	0.0032282734306467273
0.9192441437178013	0.0031635452455969805
0.9208711245031425	0.0031000036573062156
0.9224981052884837	0.0030376293461544294
0.9241250860738249	0.002976403256528093
0.9257520668591662	0.0029163065942153276
0.9273790476445074	0.0028573208238072386
0.9290060284298487	0.0027994276661055728
0.9306330092151899	0.002742609095537401
0.9322599900005312	0.002686847337576988
0.9338869707858725	0.0026321248661754586
0.9355139515712136	0.0025784244011984843
0.9371409323565549	0.0025257289058724748
0.9387679131418961	0.0024740215842396366
0.9403948939272374	0.0024232858786221918
0.9420218747125786	0.0023735054670962017
0.9436488554979199	0.002324664260975264
0.9452758362832611	0.002276746402304466
0.9469028170686024	0.0022297362613648702
0.9485297978539435	0.0021836184341889175
0.9501567786392848	0.0021383777400869487
0.951783759424626	0.002093999219185268
0.9534107402099673	0.00205046812997591
0.9550377209953086	0.002007769946878492
0.9566647017806498	0.001965890357814347
0.9582916825659911	0.001924815261793232
0.9599186633513322	0.0018845307665128859
0.9615456441366735	0.0018450231859716054
0.9631726249220147	0.001806279038094185
0.964799605707356	0.0017682850423713166
0.9664265864926972	0.0017310281175128112
0.9680535672780385	0.0016944953791147195
0.9696805480633797	0.0016586741373406566
0.971307528848721	0.0016235518946174574
0.9729345096340623	0.0015891163433454072
0.9745614904194034	0.001555355363623174
0.9761884712047447	0.0015222570209876454
0.9778154519900859	0.001489809564168856
0.9794424327754272	0.0014580014228600896
0.9810694135607684	0.0014268212055034066
0.9826963943461097	0.001396257697090649
0.9843233751314509	0.0013662998569801321
0.9859503559167921	0.0013369368167290908
0.9875773367021333	0.0013081578779420668
0.9892043174874746	0.0012799525101352867
0.9908312982728158	0.0012523103486172076
0.9924582790581571	0.00122522119238528
0.9940852598434984	0.001198675002039065
0.9957122406288396	0.0011726618977097676
0.9973392214141809	0.0011471721570062822
0.998966202199522	0.0011221962129778576
1.0005931829848633	0.001097724652093391
1.0022201637702046	0.0010737482122374982
1.0038471445555457	0.001050257780723347
1.005474125340887	0.0010272443923223633
1.0071011061262283	0.00100469922731085
1.0087280869115696	0.0009826136095335395
1.0103550676969106	0.0009609790044841571
1.011982048482252	0.0009397870174029883
1.0136090292675932	0.0009190293913915443
1.0152360100529345	0.0008986980055442749
1.0168629908382758	0.0008787848730974131
1.0184899716236169	0.000859282139594925
1.0201169524089582	0.0008401820810716003
1.0217439331942995	0.0008214771022532935
1.0233709139796408	0.0008031597347742981
1.0249978947649818	0.000785222635411863
1.0266248755503231	0.0007676585843378412
1.0282518563356644	0.0007504604833874899
1.0298788371210057	0.0007336213543453505
1.031505817906347	0.0007171343372482468
1.033132798691688	0.0007009926887053411
1.0347597794770294	0.000685189780235244
1.0363867602623706	0.0006697190966201513
1.038013741047712	0.0006545742342769509
1.039640721833053	0.000639748899645287
1.0412677026183943	0.000625236907592529
1.0428946834037356	0.0006110321798356187
1.0445216641890769	0.0005971287433797278
1.046148644974418	0.0005835207289736858
1.0477756257597592	0.0005702023695821298
1.0494026065451005	0.0005571679988743258
1.0510295873304418	0.000544412049729582
1.0526565681157831	0.000531929052759216
1.0542835489011242	0.0005197136348450025
1.0559105296864655	0.0005077605176940226
1.0575375104718068	0.0004960645164098853
1.059164491257148	0.0004846205380801972
1.0607914720424891	0.0004734235803802497
1.0624184528278304	0.00046246873019281654
1.0640454336131717	0.00045175116224401696
1.065672414398513	0.0004412661377551268
1.067299395183854	0.0004310090031102846
1.0689263759691954	0.0004209751885399833
1.0705533567545367	0.0004111602068202941
1.072180337539878	0.0004015596519876973
1.0738073183252193	0.0003921691980694497
1.0754342991105603	0.0003829845978293991
1.0770612798959016	0.00037400168152913895
1.078688260681243	0.00036521635570442373
1.0803152414665842	0.0003566246019567323
1.0819422222519253	0.00034822247575989353
1.0835692030372666	0.00034000610528165987
1.0851961838226079	0.00033197169022015335
1.0868231646079491	0.00032411550065504957
1.0884501453932902	0.0003164338759134182
1.0900771261786315	0.00030892322345010717
1.0917041069639728	0.00030158001774256905
1.093331087749314	0.0002944007992000124
1.0949580685346554	0.0002873821730867827
1.0965850493199965	0.0002805208084598561
1.0982120301053377	0.00027381343712033394
1.099839010890679	0.00026725685257883674
1.1014659916760203	0.0002608479090346783
1.1030929724613614	0.00025458352036870625
1.1047199532467027	0.0002484606591497014
1.106346934032044	0.00024247635565422226
1.1079739148173853	0.0002366276968997726
1.1096008956027263	0.0002309118256911876
1.1112278763880676	0.00022532593968011108
1.112854857173409	0.00021986729043746436
1.1144818379587502	0.00021453318253877434
1.1161088187440915	0.00020932097266224882
1.1177357995294326	0.0002042280686994903
1.1193627803147739	0.0001992519288787172
1.1209897611001152	0.00019439006090039027
1.1226167418854565	0.00018964002108510982
1.1242437226707975	0.00018499941353368037
1.1258707034561388	0.00018046588929921246
1.1274976842414801	0.00017603714557115619
1.1291246650268214	0.00017171092487113692
1.1307516458121627	0.0001674850142604781
1.1323786265975038	0.00016335724455929907
1.134005607382845	0.00015932548957705558
1.1356325881681864	0.00015538766535442487
1.1372595689535276	0.0001515417294163968
1.1388865497388687	0.00014778568003646716
1.14051353052421	0.00014411755551180564
1.1421405113095513	0.0001405354334492915
1.1437674920948926	0.00013703743006228974
1.1453944728802337	0.00013362169947805436
1.147021453665575	0.00013028643305564158
1.1486484344509162	0.0001270298587142196
1.1502754152362575	0.00012385024027165219
1.1519023960215988	0.00012074587679324572
1.15352937680694	0.00011771510195054087
1.1551563575922812	0.00011475628339003469
1.1567833383776225	0.000111867822111721
1.1584103191629638	0.00010904815185733067
1.1600372999483048	0.00010629573850815861
1.1616642807336461	0.00010360907949236716
1.1632912615189874	0.00010098670320165142
1.1649182423043287	9.842716841715232e-05
1.1665452230896698	9.592906374450896e-05
1.168172203875011	9.349100705793407e-05
1.1697991846603524	9.11116449532114e-05
1.1714261654456937	8.878965220949253e-05
1.173053146231035	8.652373125979362e-05
1.174680127016376	8.431261167007925e-05
1.1763071078017173	8.21550496268234e-05
1.1779340885870586	8.004982743294657e-05
1.1795610693724	7.799575301201432e-05
1.181188050157741	7.59916594205962e-05
1.1828150309430823	7.403640436867748e-05
1.1844420117284236	7.21288697480213e-05
1.1860689925137649	7.026796116837429e-05
1.187695973299106	6.8452607501413e-05
1.1893229540844472	6.668176043233058e-05
1.1909499348697885	6.495439401896057e-05
1.1925769156551298	6.326950425833545e-05
1.194203896440471	6.162610866058236e-05
1.1958308772258122	6.002324583005468e-05
1.1974578580111535	5.845997505360018e-05
1.1990848387964947	5.693537589587132e-05
1.200711819581836	5.5448547801575445e-05
1.202338800367177	5.3998609704572874e-05
1.2039657811525184	5.2584699643724646e-05
1.2055927619378597	5.120597438539826e-05
1.207219742723201	4.986160905253315e-05
1.208846723508542	4.8550796760177754e-05
1.2104737042938833	4.7272748257400855e-05
1.2121006850792246	4.602669157549189e-05
1.213727665864566	4.481187168235417e-05
1.2153546466499072	4.362755014300371e-05
1.2169816274352483	4.247300478608593e-05
1.2186086082205896	4.13475293763196e-05
1.2202355890059309	4.025043329278419e-05
1.2218625697912722	3.918104121296074e-05
1.2234895505766132	3.813869280244404e-05
1.2251165313619545	3.7122742410239216e-05
1.2267435121472958	3.613255876956125e-05
1.2283704929326371	3.5167524704052245e-05
1.2299974737179784	3.422703683933667e-05
1.2316244545033195	3.3310505319831854e-05
1.2332514352886608	3.2417353530734084e-05
1.234878416074002	3.1547017825101856e-05
1.2365053968593434	3.069894725595603e-05
1.2381323776446844	2.98726033133207e-05
1.2397593584300257	2.906745966612661e-05
1.241386339215367	2.828300190890346e-05
1.2430133200007083	2.7518727313183058e-05
1.2446403007860494	2.6774144583541897e-05
1.2462672815713907	2.6048773618206973e-05
1.247894262356732	2.5342145274155938e-05
1.2495212431420732	2.465380113663598e-05
1.2511482239274145	2.3983293293033568e-05
1.2527752047127556	2.3330184111023538e-05
1.254402185498097	2.2694046020929e-05
1.2560291662834382	2.2074461302223683e-05
1.2576561470687795	2.1471021874109025e-05
1.2592831278541206	2.0883329090099653e-05
1.2609101086394618	2.0310993536550927e-05
1.2625370894248031	1.975363483506458e-05
1.2641640702101444	1.9210881448707024e-05
1.2657910509954855	1.8682370491977936e-05
1.2674180317808268	1.8167747544465495e-05
1.269045012566168	1.76666664681286e-05
1.2706719933515094	1.717878922814209e-05
1.2722989741368507	1.6703785717247577e-05
1.2739259549221917	1.624133358354901e-05
1.275552935707533	1.5791118061694476e-05
1.2771799164928743	1.5352831807387466e-05
1.2788068972782156	1.4926174735169199e-05
1.2804338780635567	1.4510853859416623e-05
1.282060858848898	1.4106583138500248e-05
1.2836878396342393	1.371308332204761e-05
1.2853148204195806	1.333008180125741e-05
1.2869418012049216	1.2957312462212105e-05
1.288568781990263	1.2594515542135547e-05
1.2901957627756042	1.2241437488545118e-05
1.2918227435609455	1.1897830821245716e-05
1.2934497243462868	1.156345399711688e-05
1.2950767051316279	1.1238071277642356e-05
1.2967036859169692	1.092145259913368e-05
1.2983306667023105	1.0613373445599815e-05
1.2999576474876517	1.0313614724214846e-05
1.3015846282729928	1.0021962643337323e-05
1.303211609058334	9.738208593035071e-06
1.3048385898436754	9.462149028070163e-06
1.3064655706290167	9.19358535329909e-06
1.3080925514143578	8.932323811444242e-06
1.309719532199699	8.678175373193194e-06
1.3113465129850403	8.43095562958329e-06
1.3129734937703816	8.190484686629037e-06
1.314600474555723	7.956587062151138e-06
1.316227455341064	7.729091584766289e-06
1.3178544361264053	7.5078312949972624e-06
1.3194814169117466	7.292643348464444e-06
1.3211083976970879	7.08336892111885e-06
1.322735378482429	6.879853116479185e-06
1.3243623592677702	6.681944874834417e-06
1.3259893400531115	6.489496884375621e-06
1.3276163208384528	6.302365494219563e-06
1.3292433016237941	6.1204106292887e-06
1.3308702824091352	5.9434957070120886e-06
1.3324972631944765	5.771487555811974e-06
1.3341242439798178	5.6042563353424855e-06
1.335751224765159	5.441675458446085e-06
1.3373782055505001	5.2836215147949e-06
1.3390051863358414	5.129974196184242e-06
1.3406321671211827	4.980616223446403e-06
1.342259147906524	4.835433274952966e-06
1.343886128691865	4.6943139166745865e-06
1.3455131094772064	4.557149533767853e-06
1.3471400902625477	4.423834263659409e-06
1.348767071047889	4.29426493059728e-06
1.3503940518332302	4.168340981640966e-06
1.3520210326185713	4.045964424061621e-06
1.3536480134039126	3.927039764123998e-06
1.355274994189254	3.811473947223236e-06
1.3569019749745952	3.6991762993487715e-06
1.3585289557599363	3.5900584698492163e-06
1.3601559365452776	3.4840343754718413e-06
1.3617829173306188	3.3810201456510977e-06
1.3634098981159601	3.280934069020831e-06
1.3650368789013012	3.1836965411255304e-06
1.3666638596866425	3.0892300133060202e-06
1.3682908404719838	2.997458942736031e-06
1.369917821257325	2.9083097435856924e-06
1.3715448020426664	2.8217107392892805e-06
1.3731717828280074	2.7375921158942226e-06
1.3747987636133487	2.6558858764692985e-06
1.37642574439869	2.5765257965500918e-06
1.3780527251840313	2.4994473806001865e-06
1.3796797059693724	2.424587819467098e-06
1.3813066867547137	2.351885948812112e-06
1.382933667540055	2.2812822084939552e-06
1.3845606483253963	2.212718602886021e-06
1.3861876291107373	2.14613866210784e-06
1.3878146098960786	2.0814874041513923e-06
1.38944159068142	2.0187112978835448e-06
1.3910685714667612	1.957758226905961e-06
1.3926955522521025	1.8985774542543999e-06
1.3943225330374436	1.841119587919558e-06
1.3959495138227849	1.785336547171888e-06
1.3975764946081262	1.7311815296733953e-06
1.3992034753934675	1.678608979359388e-06
1.4008304561788085	1.6275745550737514e-06
1.4024574369641498	1.5780350999415132e-06
1.404084417749491	1.5299486114628726e-06
1.4057113985348324	1.483274212312977e-06
1.4073383793201735	1.4379721218322463e-06
1.4089653601055148	1.394003628192202e-06
1.410592340890856	1.3513310612221535e-06
1.4122193216761973	1.3099177658822167e-06
1.4138463024615386	1.2697280763686235e-06
1.4154732832468797	1.2307272908374075e-06
1.417100264032221	1.1928816467328514e-06
1.4187272448175623	1.1561582967074544e-06
1.4203542256029036	1.1205252851202522e-06
1.4219812063882447	1.0859515251007695e-06
1.423608187173586	1.0524067761659747e-06
1.4252351679589272	1.0198616223780252e-06
1.4268621487442685	9.882874510306866e-07
1.4284891295296098	9.576564318526204e-07
1.430116110314951	9.27941496715962e-07
1.4317430911002922	8.991163198388864e-07
1.4333700718856335	8.711552984709891e-07
1.4349970526709748	8.440335340506393e-07
1.4366240334563158	8.177268138235911e-07
1.4382510142416571	7.922115929124621e-07
1.4398779950269984	7.674649768267994e-07
1.4415049758123397	7.434647044037152e-07
1.4431319565976808	7.201891311692783e-07
1.444758937383022	6.97617213111043e-07
1.4463859181683634	6.757284908523032e-07
1.4480128989537047	6.545030742188257e-07
1.449639879739046	6.339216271890597e-07
1.451266860524387	6.139653532189659e-07
1.4528938413097283	5.946159809327921e-07
1.4545208220950696	5.758557501713664e-07
1.456147802880411	5.57667398389548e-07
1.457774783665752	5.400341473947685e-07
1.4594017644510933	5.229396904186605e-07
1.4610287452364346	5.063681795140527e-07
1.4626557260217758	4.903042132696577e-07
1.464282706807117	4.74732824835026e-07
1.4659096875924582	4.596394702484651e-07
1.4675366683777995	4.450100170607974e-07
1.4691636491631408	4.3083073324794974e-07
1.470790629948482	4.1708827640555247e-07
1.4724176107338232	4.037696832188722e-07
1.4740445915191644	3.9086235920149784e-07
1.4756715723045057	3.783540686964469e-07
1.477298553089847	3.662329251333505e-07
1.478925533875188	3.544873815356688e-07
1.4805525146605294	3.431062212718768e-07
1.4821794954458707	3.3207854904484385e-07
1.483806476231212	3.2139378211359003e-07
1.485433457016553	3.110416417418887e-07
1.4870604378018943	3.010121448681839e-07
1.4886874185872356	2.912955959915161e-07
1.490314399372577	2.818825792681602e-07
1.4919413801579182	2.7276395081390824e-07
1.4935683609432593	2.6393083120695276e-07
1.4951953417286006	2.55374598186493e-07
1.4968223225139419	2.4708687954227926e-07
1.4984493032992832	2.39059546190404e-07
1.5000762840846242	2.3128470543079258e-07
1.5017032648699655	2.2375469438189021e-07
1.5033302456553068	2.1646207358822346e-07
1.504957226440648	2.0939962079652057e-07
1.5065842072259892	2.0256032489625927e-07
1.5082111880113305	1.9593738002053607e-07
1.5098381687966718	1.8952417980330703e-07
1.511465149582013	1.8331431178907304e-07
1.5130921303673543	1.7730155199124057e-07
1.5147191111526954	1.7147985959542384e-07
1.5163460919380367	1.658433718040655e-07
1.517973072723378	1.603863988188452e-07
1.5196000535087193	1.551034189573889e-07
1.5212270342940604	1.4998907390092257e-07
1.5228540150794017	1.4503816406955196e-07
1.524480995864743	1.4024564412195446e-07
1.5261079766500842	1.3560661857632468e-07
1.5277349574354255	1.3111633754950532e-07
1.5293619382207666	1.267701926112942e-07
1.530988919006108	1.2256371275100006e-07
1.5326158997914492	1.184925604533846e-07
1.5342428805767905	1.1455252788119036e-07
1.5358698613621315	1.1073953316152962e-07
1.5374968421474728	1.0704961677347014e-07
1.5391238229328141	1.0347893803422033e-07
1.5407508037181554	1.0002377168136805e-07
1.5423777845034965	9.668050454870378e-08
1.5440047652888378	9.344563233320302e-08
1.545631746074179	9.031575645082077e-08
1.5472587268595204	8.72875809787777e-08
1.5488857076448617	8.435790968210521e-08
1.5505126884302027	8.15236431222523e-08
1.552139669215544	7.878177584560963e-08
1.5537666500008853	7.612939364987528e-08
1.5553936307862266	7.356367092621196e-08
1.5570206115715677	7.108186807521957e-08
1.558647592356909	6.868132899477757e-08
1.5602745731422503	6.635947863787307e-08
1.5619015539275916	6.41138206385654e-08
1.5635285347129326	6.194193500429033e-08
1.565155515498274	5.984147587274921e-08
1.5667824962836152	5.781016933167411e-08
1.5684094770689565	5.584581129979832e-08
1.5700364578542978	5.394626546740336e-08
1.5716634386396389	5.210946129486182e-08
1.5732904194249802	5.033339206762215e-08
1.5749174002103214	4.861611300613215e-08
1.5765443809956627	4.6955739429229075e-08
1.5781713617810038	4.535044496956057e-08
1.579798342566345	4.3798459839640914e-08
1.5814253233516864	4.2298069147181886e-08
1.5830523041370277	4.084761125836458e-08
1.5846792849223688	3.9445476207764284e-08
1.58630626570771	3.8090104153661695e-08
1.5879332464930513	3.677998387751411e-08
1.5895602272783926	3.551365132638605e-08
1.591187208063734	3.4289688197173015e-08
1.592814188849075	3.31067205614803e-08
1.5944411696344163	3.196341753004639e-08
1.5960681504197576	3.085848995563346e-08
1.5976951312050989	2.979068917332976e-08
1.59932211199044	2.8758805777239415e-08
1.6009490927757812	2.7761668432560682e-08
1.6025760735611225	2.6798142722079148e-08
1.6042030543464638	2.586713002612821e-08
1.605830035131805	2.4967566435092538e-08
1.6074570159171462	2.409842169355588e-08
1.6090839967024875	2.325869817521719e-08
1.6107109774878288	2.2447429887721015e-08
1.61233795827317	2.1663681506572573e-08
1.6139649390585111	2.090654743732719e-08
1.6155919198438524	2.017515090526673e-08
1.6172189006291937	1.94686430717968e-08
1.618845881414535	1.878620217681537e-08
1.620472862199876	1.812703270632871e-08
1.6220998429852174	1.7490364584603128e-08
1.6237268237705587	1.687545239016697e-08
1.6253538045559	1.6281574594988486e-08


==> 635fit.dat <==
x	f(x)
# gaussian sig = 0.3698488436871141
0.0	0.9233094605213052
0.0017052725183056407	0.9232996463408878
0.0034105450366112814	0.9232702044255412
0.005115817554916922	0.9232211366529163
0.006821090073222563	0.9231524461522093
0.008526362591528204	0.9230641373038294
0.010231635109833844	0.9229562157389329
0.011936907628139485	0.9228286883388253
0.013642180146445125	0.9226815632342292
0.015347452664750766	0.9225148498044211
0.017052725183056408	0.9223285586762345
0.018757997701362047	0.9221227017229309
0.02046327021966769	0.9218972920629388
0.022168542737973328	0.9216523440584599
0.02387381525627897	0.9213878733139446
0.02557908777458461	0.9211038966744348
0.02728436029289025	0.920800432223776
0.028989632811195893	0.9204774992826974
0.03069490532950153	0.9201351184067625
0.032400177847807174	0.919773311384188
0.034105450366112816	0.919392101233533
0.03581072288441845	0.9189915122012581
0.037515995402724094	0.9185715697591555
0.039221267921029736	0.9181323006016494
0.04092654043933538	0.9176737326429677
0.04263181295764102	0.9171958950141859
0.044337085475946655	0.9166988180601429
0.0460423579942523	0.9161825333362288
0.04774763051255794	0.9156470736050468
0.04945290303086358	0.9150924728329484
0.05115817554916922	0.9145187661864413
0.05286344806747486	0.9139259900284744
0.0545687205857805	0.9133141819145956
0.056273993104086144	0.9126833805889867
0.057979265622391786	0.9120336259803745
0.05968453814069742	0.911364959197818
0.06138981065900306	0.9106774225263742
0.0630950831773087	0.9099710594226409
0.06480035569561435	0.9092459145101798
0.06650562821391999	0.908502033574818
0.06821090073222563	0.9077394635598297
0.06991617325053127	0.9069582525609994
0.0716214457688369	0.9061584498215667
0.07332671828714254	0.9053401057270528
0.07503199080544819	0.9045032717999707
0.07673726332375383	0.9036480006944196
0.07844253584205947	0.9027743461905632
0.08014780836036511	0.901882363188994
0.08185308087867076	0.9009721077049841
0.0835583533969764	0.9000436368626232
0.08526362591528204	0.8990970088888437
0.08696889843358767	0.8981322831073365
0.08867417095189331	0.8971495199323546
0.09037944347019895	0.8961487808624093
0.0920847159885046	0.8951301284738568
0.09378998850681024	0.8940936264143775
0.09549526102511588	0.8930393393963497
0.09720053354342152	0.8919673331901167
0.09890580606172716	0.8908776746171501
0.1006110785800328	0.8897704315431093
0.10231635109833843	0.888645672870799
0.10402162361664408	0.8875034685330233
0.10572689613494972	0.8863438894853428
0.10743216865325536	0.8851670076987288
0.109137441171561	0.8839728961521209
0.11084271368986665	0.8827616288248878
0.11254798620817229	0.8815332806891902
0.11425325872647793	0.8802879277022504
0.11595853124478357	0.8790256467985266
0.1176638037630892	0.8777465158817954
0.11936907628139484	0.876450613817142
0.12107434879970048	0.8751380204228596
0.12277962131800613	0.8738088164622607
0.12448489383631177	0.8724630836353986
0.1261901663546174	0.8711009045707031
0.12789543887292304	0.8697223628165294
0.1296007113912287	0.8683275428326235
0.13130598390953432	0.8669165299815037
0.13301125642783998	0.865489410519759
0.1347165289461456	0.8640462715892688
0.13642180146445126	0.8625872012083405
0.1381270739827569	0.8611122882627704
0.13983234650106255	0.8596216224968269
0.14153761901936818	0.8581152945041575
0.1432428915376738	0.856593395718622
0.14494816405597946	0.8550560184050521
0.1466534365742851	0.8535032556499382
0.14835870909259075	0.8519352013520475
0.15006398161089637	0.8503519502129703
0.15176925412920203	0.8487535977276008
0.15347452664750766	0.8471402401745495
0.15517979916581331	0.8455119746064906
0.15688507168411894	0.8438688988404465
0.15859034420242457	0.842211111448008
0.16029561672073023	0.8405387117454947
0.16200088923903586	0.8388517997840552
0.1637061617573415	0.8371504763397084
0.16541143427564714	0.8354348429033275
0.1671167067939528	0.8337050016705698
0.16882197931225842	0.8319610555317501
0.17052725183056408	0.8302031080616631
0.1722325243488697	0.8284312635093528
0.17393779686717534	0.826645626787833
0.175643069385481	0.8248463034637582
0.17734834190378662	0.8230333997470481
0.17905361442209228	0.8212070224804653
0.1807588869403979	0.8193672791291493
0.18246415945870356	0.8175142777701081
0.1841694319770092	0.815648127081666
0.18587470449531485	0.8137689363328744
0.18757997701362047	0.8118768153728817
0.1892852495319261	0.8099718746202662
0.19099052205023176	0.8080542250523347
0.1926957945685374	0.8061239781943852
0.19440106708684304	0.8041812461089372
0.19610633960514867	0.8022261413849312
0.19781161212345433	0.800258777126897
0.19951688464175996	0.798279266944095
0.2012221571600656	0.796287724939629
0.20292742967837124	0.7942842656995341
0.20463270219667687	0.7922690042818411
0.20633797471498252	0.7902420562056163
0.20804324723328815	0.7882035374399817
0.2097485197515938	0.7861535643931155
0.21145379226989944	0.7840922539012325
0.2131590647882051	0.7820197232175494
0.21486433730651072	0.7799360900012345
0.21656960982481638	0.7778414723063417
0.218274882343122	0.7757359885707341
0.21998015486142763	0.773619757604995
0.2216854273797333	0.7714928985813301
0.22339069989803892	0.769355531022461
0.22509597241634458	0.767207774790512
0.2268012449346502	0.7650497500758922
0.22850651745295586	0.7628815773861715
0.2302117899712615	0.7607033775349575
0.23191706248956714	0.7585152716307686
0.23362233500787277	0.7563173810659083
0.2353276075261784	0.7541098275053415
0.23703288004448406	0.7518927328755737
0.23873815256278968	0.7496662193535352
0.24044342508109534	0.7474304093554703
0.24214869759940097	0.7451854255258352
0.24385397011770663	0.7429313907262035
0.24555924263601225	0.7406684280241828
0.2472645151543179	0.7383966606823418
0.24896978767262354	0.7361162121471517
0.25067506019092917	0.7338272060379407
0.2523803327092348	0.7315297661358644
0.2540856052275405	0.7292240163728936
0.2557908777458461	0.7269100808208204
0.25749615026415174	0.7245880836802833
0.2592014227824574	0.7222581492698141
0.26090669530076305	0.7199204020149075
0.26261196781906865	0.7175749664371128
0.2643172403373743	0.7152219671431522
0.26602251285567996	0.7128615288140644
0.26772778537398556	0.710493776194377
0.2694330578922912	0.7081188340813058
0.2711383304105969	0.7057368273139862
0.27284360292890253	0.7033478807627355
0.27454887544720813	0.7009521193183468
0.2762541479655138	0.6985496678814184
0.27795942048381944	0.6961406513517173
0.2796646930021251	0.6937251946175802
0.2813699655204307	0.6913034225453507
0.28307523803873635	0.6888754599688566
0.284780510557042	0.6864414316789268
0.2864857830753476	0.6840014624129496
0.28819105559365327	0.6815556768444728
0.2898963281119589	0.6791041995728491
0.2916016006302646	0.6766471551129237
0.2933068731485702	0.6741846678847713
0.29501214566687584	0.6717168622034756
0.2967174181851815	0.6692438622689625
0.2984226907034871	0.6667657921558775
0.30012796322179275	0.6642827758035168
0.3018332357400984	0.6617949370058089
0.30353850825840406	0.659302399401349
0.30524378077670966	0.6568052864634866
0.3069490532950153	0.654303721490468
0.308654325813321	0.6517978275956359
0.31035959833162663	0.6492877276976836
0.31206487084993223	0.646773544510969
0.3137701433682379	0.6442554005358864
0.31547541588654354	0.6417334180492984
0.31718068840484914	0.6392077190950294
0.3188859609231548	0.6366784254744192
0.32059123344146045	0.6341456587369416
0.3222965059597661	0.6316095401708851
0.3240017784780717	0.6290701907940989
0.32570705099637737	0.6265277313448041
0.327412323514683	0.6239822822724727
0.3291175960329886	0.6214339637287718
0.3308228685512943	0.618882895558578
0.33252814106959994	0.6163291972910605
0.3342334135879056	0.6137729881308334
0.3359386861062112	0.6112143869491794
0.33764395862451685	0.6086535122753457
0.3393492311428225	0.6060904822879113
0.34105450366112816	0.6035254148062282
0.34275977617943376	0.6009584272819372
0.3444650486977394	0.5983896367905565
0.3461703212160451	0.5958191600231487
0.3478755937343507	0.5932471132780622
0.34958086625265633	0.5906736124527492
0.351286138770962	0.5880987730356638
0.35299141128926764	0.5855227100982363
0.35469668380757324	0.5829455382869275
0.3564019563258789	0.5803673718153626
0.35810722884418456	0.5777883244565459
0.35981250136249016	0.5752085095351567
0.3615177738807958	0.5726280399199254
0.36322304639910147	0.5700470280160945
0.3649283189174071	0.5674655857579601
0.3666335914357127	0.5648838246014981
0.3683388639540184	0.5623018555170738
0.37004413647232404	0.5597197889822375
0.3717494089906297	0.5571377349746033
0.3734546815089353	0.5545558029648147
0.37515995402724095	0.5519741019095956
0.3768652265455466	0.5493927402448897
0.3785704990638522	0.5468118258790841
0.38027577158215786	0.5442314661863232
0.3819810441004635	0.541651767999909
0.3836863166187692	0.53907283760579
0.3853915891370748	0.53649478073614
0.38709686165538043	0.5339177025630243
0.3888021341736861	0.5313417076921578
0.3905074066919917	0.5287669001567503
0.39221267921029734	0.5261933834114454
0.393917951728603	0.5236212603263465
0.39562322424690866	0.5210506331811368
0.39732849676521426	0.5184816036592895
0.3990337692835199	0.5159142728423686
0.40073904180182557	0.5133487412044226
0.4024443143201312	0.5107851086064713
0.4041495868384368	0.5082234742910824
0.4058548593567425	0.5056639368770421
0.40756013187504814	0.50310659435412
0.40926540439335374	0.5005515440779239
0.4109706769116594	0.49799888276484994
0.41267594942996505	0.49544870648712613
0.4143812219482707	0.49290111066794806
0.4160864944665763	0.4903561900767096
0.41779176698488196	0.48781403882432617
0.4194970395031876	0.4852747503586534
0.4212023120214932	0.4827384174599986
0.4229075845397989	0.48020513223672673
0.42461285705810453	0.47767498612096015
0.4263181295764102	0.4751480698643738
0.4280234020947158	0.47262447353408316
0.42972867461302144	0.4701042865086264
0.4314339471313271	0.4675875974740431
0.43313921964963276	0.46507449442004445
0.43484449216793836	0.46256506463627955
0.436549764686244	0.46005939470869445
0.43825503720454967	0.4575575705159876
0.43996030972285527	0.45505967722615703
0.4416655822411609	0.45256579929314306
0.4433708547594666	0.4500760204535648
0.44507612727777224	0.44759042372355
0.44678139979607784	0.4451090913956594
0.4484866723143835	0.44263210503590383
0.45019194483268915	0.4401595454808562
0.4518972173509948	0.4376914928348551
0.4536024898693004	0.43522802646730324
0.45530776238760606	0.4327692250100579
0.4570130349059117	0.430315166354914
0.4587183074242173	0.42786592765118153
0.460423579942523	0.42542158530335283
0.46212885246082863	0.4229822149688644
0.4638341249791343	0.42054789155594885
0.4655393974974399	0.4181186892215803
0.46724467001574554	0.41569468136950904
0.4689499425340512	0.41327594064838974
0.4706552150523568	0.4108625389499985
0.47236048757066246	0.40845454740754195
0.4740657600889681	0.4060520363940554
0.47577103260727377	0.40365507552089197
0.47747630512557937	0.4012637336363006
0.479181577643885	0.3988780788240934
0.4808868501621907	0.3964981784024025
0.48259212268049634	0.3941240989225245
0.48429739519880194	0.39175590616785394
0.4860026677171076	0.3893936651529037
0.48770794023541325	0.3870374401224134
0.48941321275371885	0.3846872945505448
0.4911184852720245	0.3823432911401625
0.49282375779033016	0.380005491822203
0.4945290303086358	0.3776739577551269
0.4962343028269414	0.3753487493244581
0.4979395753452471	0.3730299261424067
0.49964484786355273	0.3707175470475772
0.5013501203818583	0.368411670104759
0.503055392900164	0.3661123526048014
0.5047606654184696	0.3638196510645714
0.5064659379367753	0.36153362122699256
0.508171210455081	0.35925431806116725
0.5098764829733866	0.3569817957625786
0.5115817554916922	0.3547161077533748
0.5132870280099978	0.35245730668273106
0.5149923005283035	0.3502054444272946
0.5166975730466091	0.34796057209170556
0.5184028455649148	0.3457227400091978
0.5201081180832204	0.3434919977422777
0.5218133906015261	0.3412683940834799
0.5235186631198316	0.33905197705619977
0.5252239356381373	0.3368427939156015
0.526929208156443	0.33464089114960305
0.5286344806747486	0.332446314479935
0.5303397531930543	0.3302591088632734
0.5320450257113599	0.3280793184924469
0.5337502982296656	0.3259069867977167
0.5354555707479711	0.323742156448129
0.5371608432662768	0.3215848693529379
0.5388661157845824	0.3194351666631023
0.5405713883028881	0.31729308877284934
0.5422766608211937	0.3151586753213108
0.5439819333394994	0.31303196519422694
0.5456872058578051	0.3109129965257183
0.5473924783761106	0.3088018067001273
0.5490977508944163	0.30669843235392397
0.5508030234127219	0.3046029093776803
0.5525082959310276	0.3025152729181091
0.5542135684493332	0.3004355573801679
0.5559188409676389	0.29836379642922745
0.5576241134859445	0.2963000229933024
0.5593293860042502	0.2942442692653467
0.5610346585225557	0.2921965667056093
0.5627399310408614	0.2901569460440518
0.564445203559167	0.28812543728282686
0.5661504760774727	0.28610206969881635
0.5678557485957784	0.2840868718462281
0.569561021114084	0.2820798715592512
0.5712662936323897	0.28008109595476954
0.5729715661506952	0.27809057143513133
0.5746768386690009	0.27610832369097466
0.5763821111873065	0.27413437770410964
0.5780873837056122	0.27216875775045346
0.5797926562239178	0.27021148740302037
0.5814979287422235	0.26826258953496407
0.5832032012605292	0.26632208632267296
0.5849084737788347	0.26438999924891665
0.5866137462971404	0.2624663491060425
0.588319018815446	0.26055115599922335
0.5900242913337517	0.25864443934975384
0.5917295638520573	0.2567462178983949
0.593434836370363	0.25485650970876605
0.5951401088886686	0.2529753321707849
0.5968453814069742	0.25110270200415225
0.5985506539252798	0.2492386352618825
0.6002559264435855	0.24738314733387887
0.6019611989618912	0.24553625295055262
0.6036664714801968	0.24369796618648376
0.6053717439985025	0.241868300464126
0.6070770165168081	0.24004726855755124
0.6087822890351137	0.23823488259623574
0.6104875615534193	0.2364311540688854
0.612192834071725	0.23463609382730108
0.6138981065900306	0.23284971209028058
0.6156033791083363	0.2310720184475595
0.617308651626642	0.229303021863788
0.6190139241449476	0.22754273068254366
0.6207191966632533	0.2257911526303791
0.6224244691815588	0.22404829482090474
0.6241297416998645	0.22231416375890364
0.6258350142181701	0.2205887653444809
0.6275402867364758	0.21887210487724332
0.6292455592547814	0.21716418706051152
0.6309508317730871	0.21546501600556162
0.6326561042913927	0.21377459523589687
0.6343613768096983	0.21209292769154822
0.6360666493280039	0.21042001573340277
0.6377719218463096	0.20875586114755978
0.6394771943646153	0.207100465149713
0.6411824668829209	0.20545382838955875
0.6428877394012266	0.20381595095522936
0.6445930119195322	0.20218683237775043
0.6462982844378378	0.20056647163552177
0.6480035569561434	0.19895486715882107
0.6497088294744491	0.19735201683432976
0.6514141019927547	0.1957579180096796
0.6531193745110604	0.19417256749802034
0.654824647029366	0.19259596158260667
0.6565299195476717	0.1910280960214043
0.6582351920659772	0.18946896605171454
0.6599404645842829	0.1879185663948157
0.6616457371025886	0.1863768912606223
0.6633510096208942	0.18484393435235952
0.6650562821391999	0.18331968887125347
0.6667615546575055	0.18180414752123558
0.6684668271758112	0.18029730251366133
0.6701720996941168	0.1787991455720421
0.6718773722124224	0.17730966793678918
0.673582644730728	0.1758288603699698
0.6752879172490337	0.17435671316007453
0.6769931897673394	0.17289321612679412
0.678698462285645	0.1714383586258071
0.6804037348039507	0.16999212955357562
0.6821090073222563	0.16855451735214988
0.6838142798405619	0.16712551001398
0.6855195523588675	0.16570509508673506
0.6872248248771732	0.16429325967812838
0.6889300973954788	0.16288999046074834
0.6906353699137845	0.1614952736768938
0.6923406424320901	0.16010909514341476
0.6940459149503958	0.15873144025655533
0.6957511874687013	0.1573622939968011
0.697456459987007	0.15600164093372748
0.6991617325053127	0.15464946523085116
0.7008670050236183	0.1533057506504813
0.702572277541924	0.15197048055857232
0.7042775500602296	0.1506436379295756
0.7059828225785353	0.14932520535129104
0.7076880950968408	0.1480151650297172
0.7093933676151465	0.1467134987938986
0.7110986401334521	0.14542018810077195
0.7128039126517578	0.14413521404000773
0.7145091851700635	0.14285855733884892
0.7162144576883691	0.141590198366945
0.7179197302066748	0.14033011714118093
0.7196250027249803	0.13907829333050126
0.721330275243286	0.13783470626072702
0.7230355477615916	0.1365993349193674
0.7247408202798973	0.13537215796042332
0.7264460927982029	0.13415315370918318
0.7281513653165086	0.1329423001670114
0.7298566378348142	0.1317395750161268
0.7315619103531199	0.13054495562437288
0.7332671828714254	0.12935841904997739
0.7349724553897311	0.1281799420463018
0.7366777279080368	0.12700950106658052
0.7383830004263424	0.1258470722686477
0.7400882729446481	0.12469263151965292
0.7417935454629537	0.12354615440076434
0.7434988179812594	0.12240761621185887
0.7452040904995649	0.12127699197619934
0.7469093630178706	0.12015425644509727
0.7486146355361762	0.11903938410256228
0.7503199080544819	0.117932349169936
0.7520251805727876	0.1168331256105114
0.7537304530910932	0.11574168713413609
0.7554357256093989	0.11465800720179964
0.7571409981277044	0.11358205903020471
0.7588462706460101	0.1125138155963209
0.7605515431643157	0.11145324964192169
0.7622568156826214	0.11040033367810324
0.763962088200927	0.10935503998978516
0.7656673607192327	0.10831734064019301
0.7673726332375383	0.10728720747532147
0.7690779057558439	0.10626461212837851
0.7707831782741495	0.1052495260242093
0.7724884507924552	0.10424192038370099
0.7741937233107609	0.10324176622816622
0.7758989958290665	0.1022490343837059
0.7776042683473722	0.10126369548555149
0.7793095408656778	0.1002857199823847
0.7810148133839834	0.09931507814063656
0.782720085902289	0.0983517400487631
0.7844253584205947	0.09739567562149934
0.7861306309389003	0.09644685460409025
0.787835903457206	0.09550524657649849
0.7895411759755117	0.09457082095758833
0.7912464484938173	0.0936435470092867
0.792951721012123	0.09272339384071922
0.7946569935304285	0.09181033041232235
0.7963622660487342	0.09090432553993097
0.7980675385670398	0.09000534789884093
0.7997728110853455	0.08911336602784621
0.8014780836036511	0.08822834833325105
0.8031833561219568	0.08735026309285614
0.8048886286402624	0.08647907845991865
0.806593901158568	0.08561476246708655
0.8082991736768737	0.084757283030306
0.8100044461951793	0.0839066079527025
0.811709718713485	0.08306270492843489
0.8134149912317906	0.08222554154652213
0.8151202637500963	0.08139508529464305
0.8168255362684019	0.08057130356290838
0.8185308087867075	0.07975416364760514
0.8202360813050131	0.07894363275491267
0.8219413538233188	0.07813967800459153
0.8236466263416244	0.0773422664336429
0.8253518988599301	0.07655136499994045
0.8270571713782358	0.07576694058583279
0.8287624438965414	0.07498896000171784
0.830467716414847	0.07421738998958778
0.8321729889331526	0.07345219722654457
0.8338782614514583	0.07269334832828726
0.8355835339697639	0.07194080985256864
0.8372888064880696	0.07119454830262315
0.8389940790063752	0.07045453013056477
0.8406993515246809	0.06972072174075526
0.8424046240429864	0.06899308949314235
0.8441098965612921	0.06827159970656799
0.8458151690795978	0.06755621866204627
0.8475204415979034	0.06684691260601144
0.8492257141162091	0.06614364775353532
0.8509309866345147	0.06544639029151425
0.8526362591528204	0.06475510638182574
0.854341531671126	0.0640697621644543
0.8560468041894316	0.0633903237605868
0.8577520767077372	0.06271675727567678
0.8594573492260429	0.062049028802478604
0.8611626217443485	0.06138710442404982
0.8628678942626542	0.06073095021672338
0.8645731667809599	0.060080532253048685
0.8662784392992655	0.05943581660470129
0.8679837118175711	0.058796769345362224
0.8696889843358767	0.05816335655356536
0.8713942568541824	0.057535544315514636
0.873099529372488	0.0569132987278695
0.8748048018907937	0.056296585900499366
0.8765100744090993	0.05568537195920697
0.878215346927405	0.05507962304842055
0.8799206194457105	0.054479305333855046
0.8816258919640162	0.05388438500514139
0.8833311644823219	0.05329482827842572
0.8850364370006275	0.05271060139893677
0.8867417095189332	0.05213167064352201
0.8884469820372388	0.05155800232315313
0.8901522545555445	0.05098956278540012
0.89185752707385	0.05042631841687439
0.8935627995921557	0.049868235645640746
0.8952680721104613	0.04931528094359855
0.896973344628767	0.04876742082883177
0.8986786171470726	0.04822462186792811
0.9003838896653783	0.04768685067826746
0.902089162183684	0.04715407393027918
0.9037944347019896	0.04662625834966901
0.9054997072202952	0.04610337071961513
0.9072049797386008	0.04558537788293334
0.9089102522569065	0.04507224674421223
0.9106155247752121	0.04456394427191728
0.9123207972935178	0.04406043750046488
0.9140260698118234	0.04356169353226603
0.9157313423301291	0.04306767953973946
0.9174366148484346	0.042578362767295104
0.9191418873667403	0.042093710533286845
0.920847159885046	0.04161369023193592
0.9225524324033516	0.04113826933522411
0.9242577049216573	0.040667415394756955
0.9259629774399629	0.04020109604359782
0.9276682499582686	0.03973927899807184
0.9293735224765741	0.03928193205954077
0.9310787949948798	0.03882902311614817
0.9327840675131854	0.038380520144535746
0.9344893400314911	0.037936391211530154
0.9361946125497967	0.0374966044758011
0.9378998850681024	0.037061128189490464
0.9396051575864081	0.03662993069981255
0.9413104301047136	0.036202980450626074
0.9430157026230193	0.03578024598397713
0.9447209751413249	0.0353616959416144
0.9464262476596306	0.03494729906647579
0.9481315201779362	0.034537024204147
0.9498367926962419	0.0341308403042923
0.9515420652145475	0.03372871642205754
0.9532473377328531	0.033330621719445404
0.9549526102511587	0.03293652546666316
0.9566578827694644	0.03254639704344338
0.95836315528777	0.03216020594033712
0.9600684278060757	0.03177792175998027
0.9617737003243814	0.03139951421833307
0.963478972842687	0.031024953145892816
0.9651842453609927	0.030654208488880112
0.9668895178792982	0.030287250310398854
0.9685947903976039	0.029924048791569683
0.9703000629159095	0.029564574232637898
0.9720053354342152	0.029208797054055113
0.9737106079525208	0.028856687797535335
0.9754158804708265	0.028508217127085633
0.9771211529891322	0.02816335583001139
0.9788264255074377	0.02782207481789644
0.9805316980257434	0.027484345127558086
0.982236970544049	0.027150137921977614
0.9839422430623547	0.02681942449120591
0.9856475155806603	0.026492176253244792
0.987352788098966	0.026168364754904076
0.9890580606172716	0.025847961672634534
0.9907633331355772	0.02553093881333712
0.9924686056538828	0.025217268115148295
0.9941738781721885	0.0249069216482021
0.9958791506904942	0.024599871615368817
0.9975844232087998	0.02429609035297046
0.9992896957271055	0.02399555033147349
1.0009949682454111	0.023698224156158704
1.0027002407637167	0.02340408456776876
1.0044055132820224	0.02311310444313306
1.006110785800328	0.022825256795770958
1.0078160583186337	0.022540514776472564
1.0095213308369393	0.02225885167385834
1.0112266033552448	0.02198024091491648
1.0129318758735506	0.021704656065519655
1.0146371483918561	0.02143207083092034
1.016342420910162	0.021162459056224967
1.0180476934284675	0.02089579472684786
1.0197529659467732	0.020632051968944104
1.0214582384650788	0.020371205049822726
1.0231635109833843	0.020113228378338992
1.02486878350169	0.01985809650526747
1.0265740560199956	0.019605784123655153
1.0282793285383014	0.019356266069154845
1.029984601056607	0.01910951732033965
1.0316898735749127	0.018865512998998028
1.0333951460932183	0.018624228370410254
1.0351004186115238	0.018385638843605934
1.0368056911298296	0.018149719971603195
1.038510963648135	0.017916447451629697
1.0402162361664409	0.017685797125325243
1.0419215086847464	0.017457744978927058
1.0436267812030522	0.017232267143436758
1.0453320537213577	0.017009339894770593
1.0470373262396633	0.016788939653891825
1.048742598757969	0.016571042986926448
1.0504478712762746	0.01635562660526204
1.0521531437945804	0.01614266736562975
1.053858416312886	0.015932142270170323
1.0555636888311917	0.015724028466483304
1.0572689613494972	0.015518303247660889
1.0589742338678028	0.015314944052305436
1.0606795063861085	0.01511392846453169
1.062384778904414	0.014915234213953589
1.0640900514227198	0.01471883917565566
1.0657953239410254	0.014524721370149776
1.0675005964593312	0.014332858963316741
1.0692058689776367	0.014143230266333694
1.0709111414959422	0.013955813735586723
1.072616414014248	0.013770587972569623
1.0743216865325536	0.013587531723768653
1.0760269590508593	0.01340662388053313
1.0777322315691649	0.013227843478933058
1.0794375040874706	0.013051169699602752
1.0811427766057762	0.012876581867571847
1.0828480491240817	0.012704059452082805
1.0845533216423875	0.012533582066396001
1.086258594160693	0.012365129467582149
1.0879638666789988	0.012198681556302063
1.0896691391973043	0.012034218376574634
1.0913744117156101	0.011871720115532418
1.0930796842339157	0.01171116710316572
1.0947849567522212	0.011552539812054717
1.096490229270527	0.011395818857090461
1.0981955017888325	0.011240984995184493
1.0999007743071383	0.011088019124967294
1.1016060468254438	0.010936902286476157
1.1033113193437496	0.01078761566083201
1.1050165918620551	0.010640140569906108
1.106721864380361	0.010494458475976118
1.1084271368986665	0.01035055098137228
1.110132409416972	0.010208399828113513
1.1118376819352778	0.010067986897533743
1.1135429544535833	0.009929294209898852
1.115248226971889	0.009792303924013913
1.1169534994901946	0.009656998336821512
1.1186587720085004	0.00952335988299079
1.120364044526806	0.009391371134497777
1.1220693170451115	0.009261014800196941
1.1237745895634172	0.009132273725384261
1.1254798620817228	0.009005130891352039
1.1271851346000286	0.008879569414935297
1.128890407118334	0.008755572548050518
1.1305956796366399	0.008633123677226228
1.1323009521549454	0.008512206323126197
1.134006224673251	0.008392804140064915
1.1357114971915567	0.008274900915515873
1.1374167697098623	0.008158480569612705
1.139122042228168	0.008043527154643227
1.1408273147464736	0.007930024854536725
1.1425325872647794	0.007817957984344493
1.144237859783085	0.007707310989713982
1.1459431323013904	0.0075980684463564105
1.1476484048196962	0.007490215059508352
1.1493536773380018	0.00738373566338722
1.1510589498563075	0.007278615220640749
1.152764222374613	0.007174838821790958
1.1544694948929188	0.007072391684672336
1.1561747674112244	0.006971259153864704
1.15788003992953	0.006871426700120764
1.1595853124478357	0.006772879919788482
1.1612905849661412	0.006675604534228573
1.162995857484447	0.006579586389226995
1.1647011300027525	0.0064848114544029285
1.1664064025210583	0.006391265822611986
1.1681116750393639	0.006298935709345252
1.1698169475576694	0.0062078074521237855
1.1715222200759752	0.006117867509889174
1.1732274925942807	0.006029102462390065
1.1749327651125865	0.005941499009564679
1.176638037630892	0.005855043970919837
1.1783433101491978	0.005769724284906137
1.1800485826675033	0.005685527008289887
1.1817538551858089	0.005602439315521515
1.1834591277041147	0.005520448498100871
1.1851644002224202	0.005439541963939488
1.186869672740726	0.005359707236719739
1.1885749452590315	0.005280931955251323
1.1902802177773373	0.005203203872824918
1.1919854902956428	0.005126510856563363
1.1936907628139484	0.005050840886770235
1.1953960353322541	0.0049761820562762024
1.1971013078505597	0.004902522569783126
1.1988065803688654	0.004829850743205936
1.200511852887171	0.004758155003012692
1.2022171254054768	0.004687423885562571
1.2039223979237823	0.004617646036442234
1.2056276704420879	0.004548810209800407
1.2073329429603936	0.004480905267680995
1.2090382154786992	0.004413920179354719
1.210743487997005	0.00434784402064936
1.2124487605153105	0.004282665973278874
1.2141540330336162	0.004218375324171259
1.2158593055519218	0.004154961464795473
1.2175645780702273	0.004092413890487381
1.219269850588533	0.004030722199774867
1.2209751231068386	0.003969876093702268
1.2226803956251444	0.0039098653751540695
1.22438566814345	0.0038506799481781836
1.2260909406617557	0.0037923098173086372
1.2277962131800613	0.003734745086888077
1.229501485698367	0.00367797596038981
1.2312067582166726	0.003621992739739881
1.2329120307349781	0.0035667858246388583
1.234617303253284	0.003512345711883781
1.2363225757715894	0.003458662994690132
1.2380278482898952	0.0034057283620139442
1.2397331208082008	0.0033535325978742377
1.2414383933265065	0.0033020665806757247
1.243143665844812	0.0032513212825320006
1.2448489383631176	0.003201287768589144
1.2465542108814234	0.0031519571963499757
1.248259483399729	0.0031033208149989296
1.2499647559180347	0.003055369964727634
1.2516700284363402	0.003008096076061342
1.253375300954646	0.002961490669186163
1.2550805734729515	0.002915545353277348
1.256785845991257	0.0028702518258284563
1.2584911185095629	0.0028256018719817083
1.2601963910278684	0.0027815873638594823
1.2619016635461742	0.0027382002598969456
1.2636069360644797	0.0026954326041761026
1.2653122085827855	0.0026532765257610575
1.267017481101091	0.0026117242380348043
1.2687227536193966	0.002570768038037398
1.2704280261377023	0.0025304003058057288
1.2721332986560079	0.002490613503714861
1.2738385711743136	0.0024514001758210073
1.2755438436926192	0.002412752947206263
1.277249116210925	0.002374664523325044
1.2789543887292305	0.0023371276893524094
1.280659661247536	0.0023001353095341978
1.2823649337658418	0.0022636803265391335
1.2840702062841474	0.002227755760812908
1.2857754788024531	0.002192354709934252
1.2874807513207587	0.0021574703479731497
1.2891860238390644	0.002123095924851101
1.29089129635737	0.002089224765703647
1.2925965688756755	0.0020558502702450305
1.2943018413939813	0.0020229659121351793
1.2960071139122868	0.0019905652383489787
1.2977123864305926	0.0019586418685478848
1.2994176589488982	0.0019271894944539554
1.301122931467204	0.0018962018792262887
1.3028282039855095	0.0018656728568399712
1.304533476503815	0.0018355963314674888
1.3062387490221208	0.001805966276862741
1.3079440215404263	0.0017767767357476177
1.309649294058732	0.0017480218192011828
1.3113545665770376	0.00171969570605157
1.3130598390953434	0.0016917926422704969
1.314765111613649	0.001664306940370586
1.3164703841319545	0.001637232978805364
1.3181756566502603	0.0016105652013721165
1.3198809291685658	0.0015842981166175288
1.3215862016868716	0.0015584262972461657
1.3232914742051771	0.0015329443795318671
1.3249967467234829	0.0015078470627319985
1.3267020192417884	0.001483129108504686
1.328407291760094	0.0014587853403289564
1.3301125642783997	0.0014348106429278894
1.3318178367967053	0.0014111999616947895
1.333523109315011	0.001387948302122337
1.3352283818333166	0.0013650507292348485
1.3369336543516224	0.0013425023670235617
1.338638926869928	0.0013202983978850564
1.3403441993882337	0.0012984340620627475
1.3420494719065392	0.0012769046570915575
1.3437547444248448	0.0012557055372456952
1.3454600169431505	0.0012348321129896345
1.347165289461456	0.0012142798504322751
1.3488705619797619	0.0011940442707842876
1.3505758344980674	0.001174120949818702
1.3522811070163732	0.0011545055173347023
1.3539863795346787	0.0011351936566247006
1.3556916520529843	0.001116181103944629
1.35739692457129	0.001097463647987543
1.3591021970895956	0.0010790371293604877
1.3608074696079013	0.001060897440064658
1.3625127421262069	0.0010430405229788825
1.3642180146445126	0.0010254623713463946
1.3659232871628182	0.0010081590282649603
1.3676285596811237	0.0009911265861803132
1.3693338321994295	0.0009743611863829411
1.371039104717735	0.000957859018508233
1.3727443772360408	0.0009416163200399467
1.3744496497543464	0.0009256293758170859
1.3761549222726521	0.0009098945175440927
1.3778601947909577	0.0008944081233044598
1.3795654673092632	0.0008791666170776732
1.381270739827569	0.0008641664682595687
1.3829760123458745	0.0008494041911860634
1.3846812848641803	0.0008348763446602485
1.3863865573824858	0.0008205795314829077
1.3880918299007916	0.0008065103979863922
1.3897971024190972	0.0007926656335719024
1.3915023749374027	0.0007790419702501549
1.3932076474557085	0.0007656361821854344
1.394912919974014	0.0007524450852430511
1.3966181924923198	0.0007394655365401636
1.3983234650106253	0.0007266944340000127
1.400028737528931	0.0007141287159095157
1.4017340100472366	0.0007017653604802698
1.4034392825655422	0.0006896013854129115
1.405144555083848	0.0006776338474648633
1.4068498276021535	0.0006658598420214601
1.4085551001204593	0.0006542765026704226
1.4102603726387648	0.000642881000779721
1.4119656451570706	0.0006316705450787691
1.4136709176753761	0.0006206423812430026
1.4153761901936817	0.0006097937914817722
1.4170814627119874	0.0005991220941295986
1.418786735230293	0.0005886246432407669
1.4204920077485987	0.0005782988281872183
1.4221972802669043	0.0005681420732598013
1.42390255278521	0.0005581518372727967
1.4256078253035156	0.0005483256131717832
1.4273130978218211	0.0005386609276447637
1.429018370340127	0.000529155340736603
1.4307236428584325	0.0005198064454667386
1.4324289153767382	0.000510611867450148
1.4341341878950438	0.0005015692645215876
1.4358394604133495	0.0004926763263630734
1.437544732931655	0.0004839307741346046
1.4392500054499606	0.0004753303601081044
1.4409552779682664	0.0004668728673045917
1.442660550486572	0.0004585561091345478
1.4443658230048777	0.0004503779290414769
1.4460710955231832	0.000442336200148655
1.447776368041489	0.0004344288249090425
1.4494816405597946	0.00042665373475835944
1.4511869130781	0.00041900888977129783
1.4528921855964059	0.0004114922783208753
1.4545974581147114	0.00040410191674090983
1.4563027306330172	0.0003968358489915818
1.4580080031513227	0.0003896921463281157
1.4597132756696285	0.00038266890697251767
1.461418548187934	0.0003757642557883957
1.4631238207062398	0.00036897634395881285
1.4648290932245454	0.0003623033486671995
1.466534365742851	0.00035574347278126536
1.4682396382611567	0.0003492949445399329
1.4699449107794622	0.0003429560172432654
1.471650183297768	0.00033672496894535906
1.4733554558160735	0.00033060010215021305
1.4750607283343793	0.000324579743510537
1.4767660008526848	0.00031866224352949593
1.4784712733709904	0.00031284597626536625
1.4801765458892961	0.0003071293390390982
1.4818818184076017	0.00030151075214475924
1.4835870909259075	0.00029598865856284387
1.485292363444213	0.0002905615236764434
1.4869976359625188	0.0002852278349902409
1.4887029084808243	0.000279986101852338
1.4904081809991299	0.0002748348551788711
1.4921134535174356	0.0002697726471814272
1.4938187260357412	0.00026479805109722195
1.495523998554047	0.0002599096609220284
1.4972292710723525	0.0002551060911458506
1.4989345435906583	0.0002503859764913042
1.5006398161089638	0.00024574797165471235
1.5023450886272693	0.00024119075104987056
1.504050361145575	0.00023671300855449164
1.5057556336638807	0.00023231345725929623
1.5074609061821864	0.00022799082921972947
1.509166178700492	0.00022374387521030545
1.5108714512187977	0.00021957136448153363
1.5125767237371033	0.0002154720845194406
1.5142819962554088	0.00021144484080763863
1.5159872687737146	0.00020748845659195134
1.5176925412920201	0.00020360177264755884
1.519397813810326	0.0001997836470486512
1.5211030863286314	0.00019603295494057874
1.5228083588469372	0.00019234858831446727
1.5245136313652428	0.00018872945578429721
1.5262189038835483	0.00018517448236641027
1.527924176401854	0.0001816826092614449
1.5296294489201596	0.00017825279363866705
1.5313347214384654	0.00017488400842268495
1.533039993956771	0.00017157524208253166
1.5347452664750767	0.00016832549842309196
1.5364505389933822	0.00016513379637886122
1.5381558115116878	0.00016199916981001373
1.5398610840299936	0.0001589206673007633
1.541566356548299	0.00015589735196000455
1.5432716290666049	0.0001529283012242033
1.5449769015849104	0.00015001260666253427
1.5466821741032162	0.00014714937378423285
1.5483874466215217	0.00014433772184815736
1.5500927191398273	0.00014157678367452897
1.551797991658133	0.00013886570545884656
1.5535032641764386	0.00013620364658794662
1.5552085366947443	0.00013358977945819418
1.55691380921305	0.0001310232892957922
1.5586190817313557	0.00012850337397918063
1.5603243542496612	0.00012602924386352114
1.5620296267679668	0.000123600121607233
1.5637348992862725	0.0001212152420005815
1.565440171804578	0.00011887385179628459
1.5671454443228838	0.00011657520954212821
1.5688507168411894	0.00011431858541557544
1.5705559893594951	0.00011210326106034083
1.5722612618778007	0.00010992852942492744
1.5739665343961065	0.00010779369460309423
1.575671806914412	0.00010569807167624857
1.5773770794327175	0.00010364098655773747
1.5790823519510233	0.00010162177583902759
1.5807876244693289	9.96397866377513e-05
1.5824928969876346	9.769437644760283e-05
1.5841981695059402	9.57849129900718e-05
1.585903442024246	9.391077406798845e-05
1.5876087145425515	9.207134742087457e-05
1.589313987060857	9.026603058207185e-05
1.5910192595791628	8.849423073764001e-05
1.5927245320974683	8.675536458700285e-05
1.594429804615774	8.504885820532663e-05
1.5961350771340796	8.337414690761551e-05
1.5978403496523854	8.173067511450452e-05
1.599545622170691	8.01178962197388e-05
1.6012508946889965	7.853527245931492e-05
1.6029561672073023	7.69822747822762e-05
1.6046614397256078	7.545838272314095e-05
1.6063667122439136	7.396308427594637e-05
1.6080719847622191	7.249587576989824e-05
1.609777257280525	7.10562617466022e-05
1.6114825297988304	6.964375483886777e-05
1.613187802317136	6.82578756510648e-05
1.6148930748354418	6.68981526410184e-05
1.6165983473537473	6.556412200342754e-05
1.618303619872053	6.425532755478828e-05
1.6200088923903586	6.297132061981133e-05
1.6217141649086644	6.17116599193132e-05
1.62341943742697	6.047591145956999e-05
1.6251247099452755	5.926364842311521e-05
1.6268299824635812	5.807445106096895e-05
1.6285352549818868	5.690790658628334e-05
1.6302405275001925	5.576360906938543e-05
1.631945800018498	5.464115933420979e-05
1.6336510725368039	5.3540164856097766e-05
1.6353563450551094	5.2460239660956854e-05
1.637061617573415	5.1401004225758535e-05
1.6387668900917207	5.0362085380364606e-05
1.6404721626100263	4.9343116210667335e-05
1.642177435128332	4.8343735963025624e-05
1.6438827076466376	4.7363589949988065e-05
1.6455879801649433	4.640232945728405e-05
1.6472932526832489	4.545961165207315e-05
1.6489985252015544	4.4535099492435035e-05
1.6507037977198602	4.362846163808911e-05
1.6524090702381657	4.27393723623291e-05
1.6541143427564715	4.1867511465158065e-05
1.655819615274777	4.101256418761225e-05
1.6575248877930828	4.0174221127258165e-05
1.6592301603113884	3.935217815485274e-05
1.660935432829694	3.854613633214865e-05
1.6626407053479997	3.775580183083724e-05
1.6643459778663052	3.698088585261197e-05
1.666051250384611	3.6221104550340496e-05
1.6677565229029165	3.547617895033398e-05
1.6694617954212223	3.474583487569904e-05
1.6711670679395279	3.402980287076155e-05
1.6728723404578334	3.332781812654751e-05
1.6745776129761392	3.263962040731135e-05
1.6762828854944447	3.196495397809757e-05
1.6779881580127505	3.130356753332326e-05
1.679693430531056	3.065521412637137e-05
1.6813987030493618	3.0019651100180473e-05
1.6831039755676673	2.9396640018820678e-05
1.6848092480859729	2.8785946600043467e-05
1.6865145206042786	2.818734064879341e-05
1.6882197931225842	2.760059599167096e-05
1.68992506564089	2.7025490412333687e-05
1.6916303381591955	2.6461805587826474e-05
1.6933356106775013	2.5909327025826566e-05
1.6950408831958068	2.5367844002795813e-05
1.6967461557141126	2.4837149503025244e-05
1.6984514282324181	2.4317040158564802e-05
1.7001567007507237	2.38073161900237e-05
1.7018619732690294	2.3307781348233722e-05
1.703567245787335	2.2818242856763014e-05


==> 671fit.dat <==
x	f(x)
# gaussian sig = 0.3404220506248555
0.0	0.9480342858942311
0.0013911207699630792	0.9480263702450537
0.0027822415399261584	0.948002623694071
0.0041733623098892374	0.9479630474309
0.005564483079852317	0.9479076434381245
0.006955603849815396	0.9478364144911305
0.008346724619778475	0.9477493641578743
0.009737845389741555	0.9476464967985839
0.011128966159704634	0.9475278175653963
0.012520086929667712	0.9473933324019259
0.013911207699630793	0.9472430480427703
0.015302328469593871	0.947076972012946
0.01669344923955695	0.9468951126272624
0.01808457000952003	0.9466974789896269
0.01947569077948311	0.9464840809922851
0.02086681154944619	0.9462549293149969
0.022257932319409268	0.9460100354241441
0.023649053089372346	0.9457494115717752
0.025040173859335425	0.9454730707945838
0.026431294629298507	0.9451810269128205
0.027822415399261585	0.9448732945291429
0.029213536169224664	0.9445498890273971
0.030604656939187742	0.9442108265713367
0.031995777709150824	0.9438561241032762
0.0333868984791139	0.94348579934268
0.03477801924907698	0.9430998707846869
0.03616914001904006	0.9426983576985715
0.03756026078900314	0.9422812801261393
0.03895138155896622	0.9418486588800608
0.040342502328929296	0.9414005155421393
0.04173362309889238	0.9409368724615176
0.04312474386885545	0.9404577527528196
0.044515864638818535	0.9399631802942304
0.04590698540878162	0.9394531797255123
0.04729810617874469	0.9389277764459596
0.048689226948707774	0.9383869966122895
0.05008034771867085	0.9378308671364729
0.05147146848863393	0.9372594156835014
0.05286258925859701	0.9366726706690939
0.05425371002856009	0.9360706612573424
0.05564483079852317	0.9354534173582951
0.057035951568486246	0.9348209696254803
0.05842707233844933	0.9341733494533689
0.05981819310841241	0.9335105889747777
0.061209313878375485	0.9328327210582121
0.06260043464833856	0.9321397793051488
0.06399155541830165	0.9314317980472612
0.06538267618826472	0.9307088123435836
0.0667737969582278	0.9299708579776181
0.06816491772819089	0.9292179714543835
0.06955603849815396	0.9284501899974049
0.07094715926811704	0.9276675515456473
0.07233828003808011	0.9268700947503915
0.0737294008080432	0.9260578589720523
0.07512052157800628	0.9252308842769416
0.07651164234796935	0.9243892114339742
0.07790276311793244	0.9235328819113189
0.07929388388789552	0.9226619378729933
0.08068500465785859	0.9217764221754043
0.08207612542782168	0.9208763783638344
0.08346724619778476	0.919961850668872
0.08485836696774783	0.9190328840027906
0.0862494877377109	0.9180895239558727
0.087640608507674	0.9171318167926819
0.08903172927763707	0.9161598094482812
0.09042285004760015	0.9151735495244014
0.09181397081756323	0.9141730852855554
0.09320509158752631	0.9131584656551035
0.09459621235748938	0.9121297402112667
0.09598733312745246	0.9110869591830899
0.09737845389741555	0.9100301734463561
0.09876957466737862	0.9089594345194499
0.1001606954373417	0.9078747945591739
0.10155181620730479	0.9067763063565146
0.10294293697726786	0.9056640233323628
0.10433405774723094	0.9045379995331841
0.10572517851719403	0.9033982896266446
0.1071162992871571	0.9022449488971886
0.10850742005712018	0.9010780332415718
0.10989854082708325	0.8998975991643473
0.11128966159704634	0.8987037037733087
0.11268078236700942	0.897496404774887
0.11407190313697249	0.896275760469505
0.11546302390693558	0.8950418297468871
0.11685414467689866	0.8937946720813277
0.11824526544686173	0.8925343475269157
0.11963638621682482	0.891260916712719
0.1210275069867879	0.8899744408379257
0.12241862775675097	0.8886749816669465
0.12380974852671404	0.8873626015244762
0.12520086929667712	0.8860373632905153
0.1265919900666402	0.8846993303953533
0.1279831108366033	0.883348566814513
0.12937423160656636	0.8819851370636568
0.13076535237652945	0.8806091061934563
0.13215647314649254	0.8792205397844248
0.1335475939164556	0.8778195039417133
0.1349387146864187	0.8764060652898711
0.13632983545638178	0.8749802909675721
0.13772095622634484	0.8735422486223056
0.13911207699630793	0.872092006405033
0.140503197766271	0.8706296329648134
0.14189431853623408	0.8691551974433935
0.14328543930619717	0.867668769469768
0.14467656007616023	0.8661704191547066
0.14606768084612332	0.8646602170852516
0.1474588016160864	0.8631382343191847
0.14884992238604947	0.8616045423794634
0.15024104315601255	0.8600592132486294
0.15163216392597564	0.858502319363188
0.1530232846959387	0.85693393360796
0.1544144054659018	0.8553541293104058
0.15580552623586488	0.8537629802349237
0.15719664700582794	0.8521605605771212
0.15858776777579103	0.8505469449580623
0.15997888854575412	0.8489222084184883
0.16137000931571718	0.8472864264130165
0.16276113008568027	0.8456396748043137
0.16415225085564336	0.8439820298572476
0.16554337162560642	0.8423135682330161
0.1669344923955695	0.8406343669832546
0.16832561316553257	0.8389445035441228
0.16971673393549566	0.8372440557303701
0.17110785470545875	0.8355331017293833
0.1724989754754218	0.8338117200952133
0.1738900962453849	0.8320799897425837
0.175281217015348	0.8303379899408828
0.17667233778531105	0.8285858003081374
0.17806345855527414	0.8268235008049699
0.17945457932523723	0.8250511717285407
0.1808457000952003	0.8232688937064742
0.18223682086516338	0.8214767476907702
0.18362794163512647	0.8196748149517028
0.18501906240508953	0.8178631770717042
0.18641018317505262	0.8160419159392368
0.1878013039450157	0.8142111137426531
0.18919242471497877	0.8123708529640442
0.19058354548494186	0.8105212163730774
0.19197466625490492	0.8086622870208238
0.193365787024868	0.8067941482335768
0.1947569077948311	0.8049168836066608
0.19614802856479416	0.8030305769982333
0.19753914933475725	0.8011353125230772
0.19893027010472034	0.7992311745463888
0.2003213908746834	0.7973182476775571
0.20171251164464649	0.7953966167639392
0.20310363241460958	0.7934663668846303
0.20449475318457264	0.7915275833442281
0.20588587395453573	0.7895803516665958
0.20727699472449881	0.7876247575886196
0.20866811549446188	0.7856608870539655
0.21005923626442496	0.7836888262068331
0.21145035703438805	0.7817086613857094
0.21284147780435111	0.7797204791171207
0.2142325985743142	0.7777243661093853
0.2156237193442773	0.7757204092463669
0.21701484011424035	0.7737086955812289
0.21840596088420344	0.7716893123301917
0.2197970816541665	0.7696623468662903
0.2211882024241296	0.7676278867131378
0.22257932319409268	0.7655860195386905
0.22397044396405574	0.7635368331490192
0.22536156473401883	0.7614804154820835
0.22675268550398192	0.7594168546015131
0.22814380627394498	0.7573462386903953
0.22953492704390807	0.755268656045069
0.23092604781387116	0.7531841950689256
0.23231716858383422	0.7510929442662191
0.2337082893537973	0.7489949922358837
0.2350994101237604	0.7468904276653614
0.23649053089372346	0.7447793393244391
0.23788165166368655	0.7426618160590958
0.23927277243364964	0.7405379467853616
0.2406638932036127	0.7384078204831872
0.2420550139735758	0.7362715261903265
0.24344613474353885	0.734129152996232
0.24483725551350194	0.7319807900359618
0.24622837628346503	0.7298265264841025
0.2476194970534281	0.7276664515487064
0.24901061782339118	0.7255006544652413
0.25040173859335424	0.7233292244905596
0.25179285936331736	0.7211522508968801
0.2531839801332804	0.7189698229657887
0.2545751009032435	0.7167820299822557
0.2559662216732066	0.7145889612286693
0.25735734244316966	0.712390705978891
0.2587484632131327	0.7101873534923261
0.26013958398309583	0.7079789930080156
0.2615307047530589	0.7057657137387483
0.26292182552302196	0.7035476048651912
0.2643129462929851	0.7013247555300441
0.26570406706294813	0.6990972548322126
0.2670951878329112	0.6968651918210049
0.2684863086028743	0.6946286554903509
0.2698774293728374	0.6923877347730439
0.27126855014280044	0.6901425185350056
0.27265967091276355	0.6878930955695762
0.2740507916827266	0.6856395545918281
0.2754419124526897	0.6833819842329049
0.2768330332226528	0.6811204730343855
0.27822415399261585	0.6788551094426752
0.2796152747625789	0.6765859818034223
0.281006395532542	0.6743131783559617
0.2823975163025051	0.6720367872277861
0.28378863707246815	0.6697568964290459
0.2851797578424312	0.6674735938470752
0.28657087861239433	0.6651869672409488
0.2879619993823574	0.6628971042360674
0.28935312015232045	0.6606040923187727
0.29074424092228357	0.6583080188309917
0.29213536169224663	0.6560089709649132
0.2935264824622097	0.6537070357576937
0.2949176032321728	0.6514023000861957
0.29630872400213587	0.649094850661757
0.29769984477209893	0.6467847740249925
0.29909096554206205	0.644472156540629
0.3004820863120251	0.6421570843923724
0.30187320708198817	0.6398396435778086
0.3032643278519513	0.6375199199033379
0.30465544862191435	0.6351979989791448
0.3060465693918774	0.6328739662141993
0.3074376901618405	0.6305479068112975
0.3088288109318036	0.6282199057621337
0.31021993170176665	0.62589004784241
0.31161105247172977	0.6235584176069817
0.3130021732416928	0.6212250993850388
0.3143932940116559	0.6188901772753244
0.315784414781619	0.6165537351413898
0.31717553555158207	0.6142158566068877
0.3185666563215451	0.6118766250509027
0.31995777709150824	0.6095361236033192
0.3213488978614713	0.6071944351402293
0.32274001863143437	0.6048516422793777
0.3241311394013975	0.6025078273756463
0.32552226017136054	0.600163072516579
0.3269133809413236	0.5978174595179434
0.3283045017112867	0.5954710699193362
0.3296956224812498	0.5931239849798252
0.33108674325121284	0.5907762856736338
0.3324778640211759	0.5884280526858658
0.333868984791139	0.5860793664082706
0.3352601055611021	0.5837303069350507
0.33665122633106515	0.5813809540587092
0.33804234710102826	0.5790313872659406
0.3394334678709913	0.5766816857335633
0.3408245886409544	0.5743319283244923
0.3422157094109175	0.5719821935837581
0.34360683018088056	0.5696325597345644
0.3449979509508436	0.5672831046743915
0.34638907172080674	0.5649339059711415
0.3477801924907698	0.5625850408593271
0.34917131326073286	0.560236586236304
0.350562434030696	0.557888618658547
0.35195355480065904	0.5555412143379701
0.3533446755706221	0.55319444913829
0.3547357963405852	0.5508483985714353
0.3561269171105483	0.5485031377939993
0.35751803788051134	0.5461587416037365
0.35890915865047446	0.5438152844361056
0.3603002794204375	0.5414728403608572
0.3616914001904006	0.5391314830786644
0.3630825209603637	0.5367912859178018
0.36447364173032676	0.5344523218308681
0.3658647625002898	0.5321146633915532
0.36725588327025294	0.5297783827914541
0.368647004040216	0.5274435518369329
0.37003812481017906	0.5251102419460237
0.3714292455801422	0.522778524145383
0.37282036635010524	0.5204484690672879
0.3742114871200683	0.51812014694668
0.3756026078900314	0.5157936276182546
0.3769937286599945	0.5134689805135985
0.37838484942995754	0.5111462746583708
0.37977597019992065	0.5088255786695339
0.3811670909698837	0.5065069607526284
0.3825582117398468	0.5041904886990958
0.38394933250980984	0.5018762298836476
0.38534045327977295	0.4995642512616806
0.386731574049736	0.4972546193667407
0.3881226948196991	0.4949474003080311
0.3895138155896622	0.4926426597679691
0.39090493635962525	0.49034046299978923
0.3922960571295883	0.48804087482519304
0.39368717789955143	0.48574395963204614
0.3950782986695145	0.48344978137212247
0.39646941943947756	0.48115840355889417
0.39786054020944067	0.47886988926536966
0.39925166097940373	0.47658430112197897
0.4006427817493668	0.47430170131450405
0.4020339025193299	0.4720221515820578
0.40342502328929297	0.4697457132151098
0.40481614405925603	0.46747244705355734
0.40620726482921915	0.4652024134848453
0.4075983855991822	0.4629356724421316
0.4089895063691453	0.4606722834024992
0.4103806271391084	0.4584123053852159
0.41177174790907145	0.4561557969500397
0.4131628686790345	0.4539028161955713
0.41455398944899763	0.4516534207576524
0.4159451102189607	0.449407667807812
0.41733623098892375	0.44716561405175714
0.41872735175888687	0.44492731572791083
0.42011847252884993	0.44269282860599696
0.421509593298813	0.4404622079856696
0.4229007140687761	0.4382355086951896
0.42429183483873917	0.4360127850901473
0.42568295560870223	0.43379409105222927
0.42707407637866535	0.43157947998803325
0.4284651971486284	0.4293690048279267
0.42985631791859147	0.42716271802495176
0.4312474386885546	0.4249606715537753
0.43263855945851765	0.42276291690968426
0.4340296802284807	0.42056950510762636
0.43542080099844377	0.4183804866812948
0.4368119217684069	0.4161959116822591
0.43820304253836995	0.4140158296791397
0.439594163308333	0.4118402897568275
0.4409852840782961	0.40966934051574716
0.4423764048482592	0.40750303007116573
0.44376752561822225	0.4053414060525442
0.44515864638818536	0.40318451560293334
0.4465497671581484	0.40103240537841356
0.4479408879281115	0.3988851215475779
0.4493320086980746	0.39674270979105825
0.45072312946803766	0.39460521530109555
0.4521142502380007	0.39247268278115166
0.45350537100796384	0.3903451564455653
0.4548964917779269	0.38822268001924987
0.45628761254788996	0.38610529673743366
0.4576787333178531	0.38399304934544254
0.45906985408781614	0.38188598009852454
0.4604609748577792	0.3797841307617159
0.4618520956277423	0.37768754260974907
0.4632432163977054	0.37559625642700206
0.46463433716766844	0.3735103125074883
0.46602545793763156	0.371429750654888
0.4674165787075946	0.3693546101826202
0.4688076994775577	0.3672849299139546
0.4701988202475208	0.36522074818216416
0.47158994101748386	0.36316210283071776
0.4729810617874469	0.3611090312135116
0.47437218255741004	0.35906157019514123
0.4757633033273731	0.3570197561512124
0.47715442409733616	0.35498362496869007
0.4785455448672993	0.35295321204628743
0.47993666563726234	0.3509285522948925
0.4813277864072254	0.34890968013803325
0.4827189071771885	0.34689662951237993
0.4841100279471516	0.3448894338682864
0.48550114871711464	0.3428881261703678
0.4868922694870777	0.3408927388981152
0.4882833902570408	0.3389033040465478
0.4896745110270039	0.33691985312690137
0.49106563179696694	0.3349424171673525
0.49245675256693006	0.33297102671378
0.4938478733368931	0.3310057118305603
0.4952389941068562	0.32904650210139985
0.4966301148768193	0.3270934266302015
0.49802123564678236	0.3251465140419668
0.4994123564167454	0.3232057924837314
0.5008034771867085	0.3212712896255361
0.5021945979566717	0.31934303266143055
0.5035857187266347	0.31742104831051227
0.5049768394965978	0.31550536281799674
0.5063679602665608	0.31359600195632203
0.5077590810365239	0.31169299102628645
0.509150201806487	0.309796354858217
0.51054132257645	0.3079061178131713
0.5119324433464132	0.3060223037841705
0.5133235641163763	0.3041449361974647
0.5147146848863393	0.3022740380138278
0.5161058056563024	0.30040963172988433
0.5174969264262654	0.2985517393794667
0.5188880471962285	0.2967003825350026
0.5202791679661917	0.2948555823089314
0.5216702887361547	0.2930173593551518
0.5230614095061178	0.29118573387049657
0.5244525302760809	0.2893607255962374
0.5258436510460439	0.2875423538196185
0.527234771816007	0.2857306373754177
0.5286258925859701	0.2839255946475353
0.5300170133559332	0.28212724357061164
0.5314081341258963	0.28033560163167004
0.5327992548958593	0.27855068587178805
0.5341903756658224	0.2767725128877951
0.5355814964357855	0.2750010988339951
0.5369726172057486	0.27323645942391656
0.5383637379757117	0.27147860993208733
0.5397548587456747	0.269727565195834
0.5411459795156378	0.2679833396171074
0.5425371002856009	0.2662459471643314
0.5439282210555639	0.2645154013742764
0.5453193418255271	0.26279171535395696
0.5467104625954902	0.2610749017825521
0.5481015833654532	0.25936497291334926
0.5494927041354163	0.2576619405757104
0.5508838249053793	0.2559658161770615
0.5522749456753424	0.2542766107049033
0.5536660664453056	0.2525943347288441
0.5550571872152686	0.25091899840265436
0.5564483079852317	0.24925061146634064
0.5578394287551948	0.24758918324824267
0.5592305495251578	0.24593472266714894
0.5606216702951209	0.24428723823443305
0.562012791065084	0.24264673805620945
0.5634039118350471	0.24101322983550852
0.5647950326050102	0.23938672087447102
0.5661861533749732	0.23776721807656032
0.5675772741449363	0.23615472794879344
0.5689683949148994	0.23454925660398998
0.5703595156848624	0.2329508097630386
0.5717506364548256	0.2313593927571806
0.5731417572247887	0.2297750105303107
0.5745328779947517	0.22819766764129365
0.5759239987647148	0.22662736826629767
0.5773151195346778	0.22506411620114372
0.5787062403046409	0.22350791486367
0.5800973610746041	0.22195876729611147
0.5814884818445671	0.22041667616749513
0.5828796026145302	0.21888164377604818
0.5842707233844933	0.21735367205162173
0.5856618441544563	0.21583276255812775
0.5870529649244194	0.21431891649598936
0.5884440856943826	0.21281213470460453
0.5898352064643456	0.2113124176648225
0.5912263272343087	0.2098197655014322
0.5926174480042717	0.20833417798566345
0.5940085687742348	0.20685565453769958
0.5953996895441979	0.20538419422920132
0.596790810314161	0.20391979578584213
0.5981819310841241	0.20246245758985465
0.5995730518540872	0.20101217768258609
0.6009641726240502	0.19956895376706554
0.6023552933940133	0.19813278321058006
0.6037464141639763	0.19670366304726042
0.6051375349339395	0.1952815899806759
0.6065286557039026	0.19386656038643843
0.6079197764738656	0.19245857031481414
0.6093108972438287	0.19105761549334407
0.6107020180137918	0.18966369132947222
0.6120931387837548	0.18827679291318145
0.6134842595537179	0.1868969150196362
0.614875380323681	0.18552405211183223
0.6162665010936441	0.18415819834325328
0.6176576218636072	0.1827993475605332
0.6190487426335702	0.181447493306125
0.6204398634035333	0.18010262882097466
0.6218309841734964	0.17876474704720105
0.6232221049434595	0.17743384063077985
0.6246132257134226	0.17610990192423367
0.6260043464833857	0.1747929229893251
0.6273954672533487	0.17348289559975447
0.6287865880233118	0.17217981124386172
0.6301777087932748	0.17088366112733144
0.631568829563238	0.16959443617590098
0.6329599503332011	0.16831212703807216
0.6343510711031641	0.1670367240878245
0.6357421918731272	0.1657682174273319
0.6371333126430903	0.16450659688968058
0.6385244334130533	0.16325185204158946
0.6399155541830165	0.1620039721861312
0.6413066749529795	0.16076294636545538
0.6426977957229426	0.1595287633635116
0.6440889164929057	0.15830141170877401
0.6454800372628687	0.1570808796769659
0.6468711580328318	0.1558671552937842
0.648262278802795	0.154660226337624
0.649653399572758	0.15346008034230285
0.6510445203427211	0.15226670459978378
0.6524356411126842	0.15108008616289742
0.6538267618826472	0.14990021184806365
0.6552178826526103	0.14872706823801035
0.6566090034225734	0.14756064168449173
0.6580001241925365	0.14640091831100394
0.6593912449624996	0.1452478840154982
0.6607823657324626	0.144101524473092
0.6621734865024257	0.1429618251387767
0.6635646072723888	0.14182877125012322
0.6649557280423518	0.1407023478299832
0.666346848812315	0.13958253968918743
0.667737969582278	0.1384693314292405
0.6691290903522411	0.13736270744501072
0.6705202111222042	0.13626265192741654
0.6719113318921672	0.13516914886610848
0.6733024526621303	0.13408218205214556
0.6746935734320935	0.13300173508066765
0.6760846942020565	0.13192779135356253
0.6774758149720196	0.1308603340821268
0.6788669357419826	0.12979934628972206
0.6802580565119457	0.12874481081442485
0.6816491772819088	0.12769671031167046
0.6830402980518719	0.1266550272568908
0.684431418821835	0.12561974394814554
0.6858225395917981	0.1245908425087463
0.6872136603617611	0.12356830488987465
0.6886047811317242	0.12255211287319236
0.6899959019016872	0.12154224807344452
0.6913870226716504	0.12053869194105545
0.6927781434416135	0.11954142576471655
0.6941692642115765	0.11855043067396624
0.6955603849815396	0.11756568764176209
0.6969515057515027	0.11658717748704442
0.6983426265214657	0.11561488087729169
0.6997337472914289	0.11464877833106667
0.701124868061392	0.11368885022055494
0.702515988831355	0.11273507677409277
0.7039071096013181	0.1117874380786871
0.7052982303712811	0.11084591408252564
0.7066893511412442	0.10991048459747758
0.7080804719112074	0.10898112930158428
0.7094715926811704	0.1080578277415406
0.7108627134511335	0.10714055933516584
0.7122538342210966	0.1062293033738643
0.7136449549910596	0.10532403902507603
0.7150360757610227	0.10442474533471671
0.7164271965309857	0.10353140122960688
0.7178183173009489	0.10264398551989029
0.719209438070912	0.1017624769014418
0.720600558840875	0.10088685395826306
0.7219916796108381	0.1000170951648682
0.7233828003808012	0.09915317888865728
0.7247739211507642	0.09829508339227858
0.7261650419207274	0.09744278683597882
0.7275561626906905	0.0965962672799424
0.7289472834606535	0.09575550268661748
0.7303384042306166	0.09492047092303102
0.7317295250005796	0.09409114976309121
0.7331206457705427	0.09326751688987776
0.7345117665405059	0.09244954989791923
0.7359028873104689	0.09163722629545866
0.737294008080432	0.09083052350670569
0.7386851288503951	0.09002941887407653
0.7400762496203581	0.08923388966042045
0.7414673703903212	0.08844391305123397
0.7428584911602844	0.08765946615686127
0.7442496119302474	0.0868805260146816
0.7456407327002105	0.0861070695912838
0.7470318534701735	0.0853390737846265
0.7484229742401366	0.0845765154261858
0.7498140950100997	0.08381937128308854
0.7512052157800628	0.08306761806023248
0.7525963365500259	0.08232123240239238
0.753987457319989	0.08158019089631191
0.755378578089952	0.08084447007278242
0.7567696988599151	0.08011404640870685
0.7581608196298781	0.07938889632915004
0.7595519403998413	0.07866899620937456
0.7609430611698044	0.07795432237686253
0.7623341819397674	0.07724485111332265
0.7637253027097305	0.07654055865668337
0.7651164234796936	0.0758414212030712
0.7665075442496566	0.0751474149087746
0.7678986650196197	0.07445851589219317
0.7692897857895828	0.07377470023577228
0.7706809065595459	0.07309594398792313
0.772072027329509	0.07242222316492752
0.773463148099472	0.07175351375282817
0.7748542688694351	0.07108979170930411
0.7762453896393982	0.07043103296553108
0.7776365104093613	0.06977721342802688
0.7790276311793244	0.06912830898048183
0.7804187519492874	0.06848429548557389
0.7818098727192505	0.06784514878676899
0.7832009934892136	0.06721084471010598
0.7845921142591766	0.0665813590659664
0.7859832350291398	0.06595666765082908
0.7873743557991029	0.0653367462490096
0.7887654765690659	0.06472157063438412
0.790156597339029	0.06411111657209818
0.791547718108992	0.06350535982025998
0.7929388388789551	0.06290427613161849
0.7943299596489183	0.06230784125522589
0.7957210804188813	0.06171603093808497
0.7971122011888444	0.06112882092678058
0.7985033219588075	0.06054618696909604
0.7998944427287705	0.05996810481561407
0.8012855634987336	0.059394550221301974
0.8026766842686968	0.05882549894708157
0.8040678050386598	0.05826092676138365
0.8054589258086229	0.05770080944168659
0.8068500465785859	0.05714512277603995
0.808241167348549	0.056593842564572165
0.8096322881185121	0.056046944620982884
0.8110234088884752	0.05550440477401992
0.8124145296584383	0.0549661988689404
0.8138056504284014	0.054432302768956636
0.8151967711983644	0.053902692356666414
0.8165878919683275	0.05337734353546777
0.8179790127382905	0.05285623223095838
0.8193701335082536	0.052339334392319393
0.8207612542782168	0.051826625993683796
0.8221523750481798	0.0513180830354895
0.8235434958181429	0.05081368154581667
0.824934616588106	0.05031339758170992
0.826325737358069	0.04981720723048518
0.8277168581280321	0.04932508661102077
0.8291079788979953	0.04883701187503367
0.8304990996679583	0.04835295920834021
0.8318902204379214	0.04787290483210118
0.8332813412078844	0.047396825004052255
0.8346724619778475	0.046924696019718694
0.8360635827478106	0.046456494213615106
0.8374547035177737	0.04599219596042982
0.8388458242877368	0.04553177767619451
0.8402369450576999	0.04507521581943803
0.8416280658276629	0.04462248689232587
0.843019186597626	0.04417356744178415
0.844410307367589	0.043728434060608765
0.8458014281375522	0.043287063388559456
0.8471925489075153	0.04284943211343937
0.8485836696774783	0.04241551697215892
0.8499747904474414	0.04198529475178575
0.8513659112174045	0.04155874229057927
0.8527570319873675	0.041135836479010784
0.8541481527573307	0.04071655426076858
0.8555392735272938	0.04030087263374899
0.8569303942972568	0.03988876865103209
0.8583215150672199	0.039480219421843425
0.8597126358371829	0.039075202112501074
0.861103756607146	0.038673693947348244
0.8624948773771092	0.0382756722096714
0.8638859981470722	0.03788111424260438
0.8652771189170353	0.03748999745001792
0.8666682396869984	0.03710229929739511
0.8680593604569614	0.03671799731269264
0.8694504812269245	0.03633706908718813
0.8708416019968875	0.03595949227631318
0.8722327227668507	0.03558524460047263
0.8736238435368138	0.03521430384584994
0.8750149643067768	0.034846647865198456
0.8764060850767399	0.0344822545786193
0.877797205846703	0.03412110197432533
0.879188326616666	0.03376316810939138
0.8805794473866292	0.03340843111049111
0.8819705681565922	0.03305686917462041
0.8833616889265553	0.032708460569806926
0.8847528096965184	0.03236318363580681
0.8861439304664814	0.032021016784787824
0.8875350512364445	0.03168193850199925
0.8889261720064077	0.03134592734642879
0.8903172927763707	0.031012961951446278
0.8917084135463338	0.030683021025434378
0.8930995343162969	0.030356083352406457
0.8944906550862599	0.030032127792611545
0.895881775856223	0.02971113328312651
0.8972728966261861	0.029393078838435595
0.8986640173961492	0.0290779435509973
0.9000551381661123	0.02876570659179869
0.9014462589360753	0.028456347210897306
0.9028373797060384	0.028149844737950656
0.9042285004760015	0.027846178582733458
0.9056196212459646	0.027545328235642548
0.9070107420159277	0.027247273268189872
0.9084018627858907	0.02695199333348308
0.9097929835558538	0.02665946816669447
0.9111841043258169	0.02636967758551789
0.9125752250957799	0.026082601490613845
0.9139663458657431	0.025798219866042853
0.9153574666357062	0.02551651277968731
0.9167485874056692	0.025237460383661505
0.9181397081756323	0.024961042914710532
0.9195308289455953	0.0246872406945975
0.9209219497155584	0.024416034130479623
0.9223130704855215	0.02414740371527305
0.9237041912554846	0.023881330028006555
0.9250953120254477	0.023617793734164262
0.9264864327954108	0.02335677558601728
0.9278775535653738	0.02309825642294454
0.9292686743353369	0.022842217171742965
0.9306597951053	0.02258863884692677
0.9320509158752631	0.022337502551016256
0.9334420366452262	0.02208878947481619
0.9348331574151892	0.021842480897683484
0.9362242781851523	0.02159855818778484
0.9376153989551154	0.021357002802344004
0.9390065197250784	0.021117796287878847
0.9403976404950416	0.020880920280428487
0.9417887612650047	0.02064635650577037
0.9431798820349677	0.02041408677962738
0.9445710028049308	0.020184093007865396
0.9459621235748938	0.019956357186680835
0.9473532443448569	0.0197308614027789
0.9487443651148201	0.019507587833542017
0.9501354858847831	0.019286518747189126
0.9515266066547462	0.019067636502925294
0.9529177274247093	0.018850923551082425
0.9543088481946723	0.018636362433250536
0.9556999689646354	0.018423935782400164
0.9570910897345986	0.01821362632299562
0.9584822105045616	0.01800541687109959
0.9598733312745247	0.017799290334468594
0.9612644520444877	0.01759522971264011
0.9626555728144508	0.017393218097010842
0.9640466935844139	0.017193238670906538
0.965437814354377	0.016995274709643387
0.9668289351243401	0.016799309580581095
0.9682200558943032	0.01660532674316763
0.9696111766642662	0.01641330974897588
0.9710022974342293	0.016223242241732196
0.9723934182041923	0.01603510795733698
0.9737845389741554	0.015848890723877414
0.9751756597441186	0.015664574461632295
0.9765667805140816	0.015482143183069279
0.9779579012840447	0.015301580992834395
0.9793490220540078	0.015122872087734105
0.9807401428239708	0.01494600075670988
0.9821312635939339	0.01477095138080546
0.983522384363897	0.014597708433126846
0.9849135051338601	0.014426256478795082
0.9863046259038232	0.01425658017489197
0.9876957466737862	0.014088664270398833
0.9890868674437493	0.013922493606128275
0.9904779882137124	0.013758053114649263
0.9918691089836755	0.013595327820205302
0.9932602297536386	0.013434302838626162
0.9946513505236017	0.013274963377232843
0.9960424712935647	0.01311729473473622
0.9974335920635278	0.01296128230112924
0.9988247128334908	0.012806911557572855
1.000215833603454	0.012654168076275741
1.001606954373417	0.012503037520367806
1.00299807514338	0.01235350564376781
1.0043891959133433	0.01220555829104488
1.0057803166833064	0.012059181397274344
1.0071714374532694	0.011914360987887515
1.0085625582232325	0.011771083178515999
1.0099536789931955	0.011629334174830334
1.0113447997631586	0.011489100272372994
1.0127359205331217	0.01135036785638611
1.0141270413030847	0.011213123401633688
1.0155181620730478	0.011077353472218554
1.0169092828430109	0.010943044721394232
1.018300403612974	0.01081018389137148
1.019691524382937	0.010678757813119997
1.0210826451529	0.010548753406165066
1.0224737659228633	0.010420157678379253
1.0238648866928264	0.010292957725769571
1.0252560074627894	0.010167140732259496
1.0266471282327525	0.010042693969466781
1.0280382490027156	0.009919604796476465
1.0294293697726786	0.009797860659609407
1.0308204905426417	0.009677449092186532
1.0322116113126047	0.009558357714288597
1.0336027320825678	0.00944057423251188
1.0349938528525309	0.009324086439719544
1.036384973622494	0.009208882214788978
1.037776094392457	0.009094949522355098
1.0391672151624203	0.008982276412549709
1.0405583359323833	0.008870851020737034
1.0419494567023464	0.008760661567245333
1.0433405774723095	0.008651696357094885
1.0447316982422725	0.008543943779722358
1.0461228190122356	0.008437392308701483
1.0475139397821986	0.0083320305014603
1.0489050605521617	0.008227846998995004
1.0502961813221248	0.008124830525580317
1.0516873020920878	0.008022969888476651
1.053078422862051	0.00792225397763407
1.054469543632014	0.007822671765393023
1.0558606644019772	0.007724212306182006
1.0572517851719403	0.007626864736212356
1.0586429059419034	0.007530618273169829
1.0600340267118664	0.0074354622159035644
1.0614251474818295	0.007341385944112085
1.0628162682517925	0.007248378918026603
1.0642073890217556	0.007156430678091656
1.0655985097917187	0.007065530844643117
1.0669896305616817	0.006975669117583653
1.0683807513316448	0.006886835276055718
1.0697718721016078	0.006799019178112092
1.071162992871571	0.00671221076038415
1.072554113641534	0.006626400037747738
1.0739452344114973	0.006541577102986867
1.0753363551814603	0.0064577321264553
1.0767274759514234	0.006374855355735884
1.0781185967213864	0.006292937115297984
1.0795097174913495	0.006211967806152869
1.0809008382613126	0.006131937905507176
1.0822919590312756	0.006052837966414504
1.0836830798012387	0.005974658617425236
1.0850742005712017	0.005897390562234573
1.0864653213411648	0.005821024579328867
1.0878564421111279	0.005745551521630414
1.089247562881091	0.0056709623161405355
1.0906386836510542	0.005597247963581219
1.0920298044210173	0.0055243995380353334
1.0934209251909803	0.00545240818658529
1.0948120459609434	0.0053812651289505175
1.0962031667309065	0.005310961657123473
1.0975942875008695	0.005241489135004568
1.0989854082708326	0.005172838998035743
1.1003765290407956	0.0051050027528330095
1.1017676498107587	0.005037971976817829
1.1031587705807218	0.0049717383178474826
1.1045498913506848	0.004906293493844454
1.1059410121206479	0.004841629292424845
1.1073321328906112	0.004777737570525896
1.1087232536605742	0.00471461025403275
1.1101143744305373	0.004652239337404249
1.1115054952005003	0.004590616883298142
1.1128966159704634	0.004529735022195542
1.1142877367404265	0.0044695859520246795
1.1156788575103895	0.004410161937784119
1.1170699782803526	0.004351455311165377
1.1184610990503157	0.004293458470175036
1.1198522198202787	0.004236163878756356
1.1212433405902418	0.004179564066410502
1.1226344613602048	0.004123651627817358
1.124025582130168	0.004068419222455995
1.1254167029001312	0.004013859574224854
1.1268078236700942	0.003959965471061698
1.1281989444400573	0.00390672976456324
1.1295900652100204	0.003854145369604741
1.1309811859799834	0.003802205263959357
1.1323723067499465	0.0037509024879174434
1.1337634275199096	0.0037002301439057975
1.1351545482898726	0.0036501813961068697
1.1365456690598357	0.0036007494700779955
1.1379367898297987	0.0035519276523707025
1.1393279105997618	0.0035037092901500804
1.1407190313697249	0.0034560877908143294
1.1421101521396881	0.0034090566216143994
1.1435012729096512	0.003362609309273942
1.1448923936796143	0.003316739439609382
1.1462835144495773	0.0032714406571503316
1.1476746352195404	0.0032267066647603147
1.1490657559895034	0.003182531223257795
1.1504568767594665	0.0031389081510375862
1.1518479975294296	0.0030958313236927027
1.1532391182993926	0.0030532946736365864
1.1546302390693557	0.0030112921897258757
1.1560213598393188	0.002969817916883591
1.1574124806092818	0.002928865955722937
1.158803601379245	0.002888430462171595
1.1601947221492082	0.002848505647096668
1.1615858429191712	0.002809085775930177
1.1629769636891343	0.0027701651682952664
1.1643680844590973	0.002731738197633052
1.1657592052290604	0.002693799290830192
1.1671503259990235	0.0026563429278471753
1.1685414467689865	0.0026193636413473745
1.1699325675389496	0.00258285601632689
1.1713236883089126	0.002546814689745195
1.1727148090788757	0.002511234350156616
1.1741059298488388	0.002476109737342698
1.1754970506188018	0.0024414356419454183
1.1768881713887651	0.002407206905101324
1.1782792921587282	0.0023734184180766497
1.1796704129286912	0.0023400651219033074
1.1810615336986543	0.0023071420070159155
1.1824526544686174	0.002274644112889815
1.1838437752385804	0.0022425665276801197
1.1852348960085435	0.0022109043878617827
1.1866260167785065	0.0021796528778707637
1.1880171375484696	0.002148807229746263
1.1894082583184327	0.002118362722774065
1.1907993790883957	0.002088314683131021
1.1921904998583588	0.002058658483530663
1.193581620628322	0.002029389542869992
1.1949727413982851	0.0020005033258774655
1.1963638621682482	0.0019719953427621414
1.1977549829382113	0.0019438611488640939
1.1991461037081743	0.0019160963443060383
1.2005372244781374	0.0018886965736462263
1.2019283452481004	0.0018616575255325958
1.2033194660180635	0.0018349749323582222
1.2047105867880266	0.0018086445699180582
1.2061017075579896	0.0017826622570670256
1.2074928283279527	0.0017570238553793894
1.2088839490979157	0.0017317252688095355
1.210275069867879	0.001706762443354062
1.211666190637842	0.0016821313667153023
1.2130573114078051	0.001657828067966175
1.2144484321777682	0.0016338486172164952
1.2158395529477313	0.0016101891252806638
1.2172306737176943	0.0015868457433468172
1.2186217944876574	0.001563814662647393
1.2200129152576205	0.0015410921141311583
1.2214040360275835	0.001518674368136717
1.2227951567975466	0.0014965577340674684
1.2241862775675096	0.0014747385600680752
1.2255773983374727	0.0014532132327024214
1.2269685191074358	0.0014319781766330684
1.228359639877399	0.001411029854302251
1.229750760647362	0.0013903647656143844
1.2311418814173252	0.001369979447620108
1.2325330021872882	0.0013498704742018837
1.2339241229572513	0.0013300344557611431
1.2353152437272144	0.0013104680389070028
1.2367063644971774	0.0012911679061465419
1.2380974852671405	0.0012721307755766639
1.2394886060371035	0.0012533534005775464
1.2408797268070666	0.001234832569507677
1.2422708475770297	0.0012165651054004988
1.2436619683469927	0.0011985478656626482
1.245053089116956	0.0011807777417738188
1.246444209886919	0.0011632516589882508
1.2478353306568821	0.0011459665760378073
1.2492264514268452	0.0011289194848367302
1.2506175721968082	0.0011121074101879964
1.2520086929667713	0.001095527409491329
1.2533998137367344	0.0010791765724528454
1.2547909345066974	0.001063052020796361
1.2561820552766605	0.0010471509079763488
1.2575731760466236	0.0010314704188925372
1.2589642968165866	0.0010160077696061954
1.2603554175865497	0.001000760207058061
1.261746538356513	0.0009857250087879443
1.263137659126476	0.0009708994826560083
1.264528779896439	0.0009562809665657026
1.2659199006664021	0.0009418668281883913
1.2673110214363652	0.0009276544646896518
1.2687021422063283	0.0009136413024572482
1.2700932629762913	0.0008998247968307933
1.2714843837462544	0.0008862024318330862
1.2728755045162174	0.0008727717199031391
1.2742666252861805	0.0008595302016308876
1.2756577460561436	0.0008464754454935837
1.2770488668261066	0.0008336050475938782
1.2784399875960697	0.0008209166313995903
1.279831108366033	0.0008084078474851589
1.281222229135996	0.0007960763732747978
1.282613349905959	0.0007839199127873093
1.2840044706759222	0.0007719361963826119
1.2853955914458852	0.0007601229805099393
1.2867867122158483	0.0007484780474577294
1.2881778329858113	0.0007369992051051981
1.2895689537557744	0.0007256842866755936
1.2909600745257375	0.000714531150491139
1.2923511952957005	0.0007035376797296457
1.2937423160656636	0.000692701782182818
1.2951334368356267	0.000682021390016226
1.29652455760559	0.0006714944595309553
1.297915678375553	0.000661118970926941
1.299306799145516	0.0006508929280679515
1.3006979199154791	0.0006408143582482612
1.3020890406854422	0.0006308813119609781
1.3034801614554052	0.0006210918626680386
1.3048712822253683	0.0006114441065718628
1.3062624029953314	0.0006019361623886675
1.3076535237652944	0.0005925661711234267
1.3090446445352575	0.0005833322958464969
1.3104357653052205	0.000574232721471875
1.3118268860751836	0.000565265654537111
1.313218006845147	0.000556429322984853
1.31460912761511	0.0005477219759460364
1.316000248385073	0.000539141883524696
1.317391369155036	0.0005306873365844139
1.3187824899249991	0.0005223566465363877
1.3201736106949622	0.0005141481451291202
1.3215647314649253	0.0005060601842397201
1.3229558522348883	0.0004980911356668187
1.3243469730048514	0.0004902393909250887
1.3257380937748144	0.0004825033610413639
1.3271292145447775	0.00047488147635235553
1.3285203353147406	0.0004673721863039599
1.3299114560847036	0.00045997395925215115
1.331302576854667	0.00045268528226545415
1.33269369762463	0.00044550466092899534
1.334084818394593	0.0004384306191501162
1.335475939164556	0.00043146169896555824
1.3368670599345192	0.0004245964603502037
1.3382581807044822	0.00041783348102736805
1.3396493014744453	0.0004111713562806396
1.3410404222444083	0.0004046086987672619
1.3424315430143714	0.0003981441383330492
1.3438226637843345	0.00039177632182882963
1.3452137845542975	0.00038550391292841617
1.3466049053242606	0.00037932559194808855
1.3479960260942239	0.00037324005566758615
1.349387146864187	0.0003672460171526132
1.35077826763415	0.00036134220557882383
1.352169388404113	0.00035552736605731544
1.353560509174076	0.0003498002594615978
1.3549516299440392	0.0003441596622560402
1.3563427507140022	0.00033860436632579077
1.3577338714839653	0.00033313317880815865
1.3591249922539284	0.00032774492192545626
1.3605161130238914	0.00032243843281928663
1.3619072337938545	0.00031721256338627853
1.3632983545638175	0.000312066180115257
1.3646894753337808	0.0003069981639258411
1.3660805961037439	0.0003020074100084672
1.367471716873707	0.0002970928276658221
1.36886283764367	0.00029225334015568923
1.370253958413633	0.00028748788453519146
1.3716450791835961	0.0002827954115064304
1.3730361999535592	0.00027817488526350775
1.3744273207235223	0.0002736252833409275
1.3758184414934853	0.00026914559646336843
1.3772095622634484	0.00026473482839681976
1.3786006830334114	0.0002603919958010729
1.3799918038033745	0.00025611612808356304
1.3813829245733376	0.0002519062672545493
1.3827740453433008	0.0002477614677836269
1.384165166113264	0.00024368079645757375
1.385556286883227	0.00023966333223950027
1.38694740765319	0.0002357081661293233
1.388338528423153	0.00023181440102553505
1.3897296491931161	0.0002279811515882672


==> Figure4RMSradius.dat <==
x   f(x)


==> field3.dat <==
x	f(x)

3.295 4.3
8.482 4.1
7.003 6.933
15.679 9.664
12.716 4.597
14.505 16.482


==> removebackgroundrun4.dat <==
x	f(x)
0		1
0.112083133	0.852793341
0.224166265	0.577044982
0.336249398	0.317637266
0.44833253	0.12591644
0.560415663	0.019420522
0.672498795	0.015022322
0.784581928	0.0342351
0.896665061	0.042502687
1.008748193	0.031333897
1.120831326	0.026273317
1.232914458	0.015423403
1.344997591	0.016180567
1.457080723	0.015947829
1.569163856	0.013798623
1.681246989	0.010522384
1.793330121	0.013398431
1.905413254	0.021407241
2.017496386	0.025102182
2.129579519	0.028858652
2.241662651	0.029603887
2.353745784	0.026174341
2.465828917	0.019147073
2.577912049	0.013846189
2.689995182	0.007958346
2.802078314	0.000577801
2.914161447	0
3.026244579	0.001557821
3.138327712	0.00098028
3.250410844	0.002657275
	



==> removebackgroundrun4fitgaussian.dat <==
x	f(x)
	
0   1
0.003253665	0.999889925
0.006507329	0.999559768
0.009760994	0.999009749
0.013014658	0.998240231
0.016268323	0.997251723
0.019521987	0.996044875
0.022775652	0.994620482
0.026029316	0.992979484
0.029282981	0.991122957
0.032536645	0.989052124
0.03579031	0.986768343
0.039043974	0.984273107
0.042297639	0.981568051
0.045551303	0.978654941
0.048804968	0.975535673
0.052058632	0.972212277
0.055312297	0.968686908
0.058565961	0.964961849
0.061819626	0.961039504
0.06507329	0.956922398
0.068326955	0.952613174
0.071580619	0.948114593
0.074834284	0.943429521
0.078087948	0.938560941
0.081341613	0.933511934
0.084595277	0.928285691
0.087848942	0.922885498
0.091102606	0.917314737
0.094356271	0.911576883
0.097609935	0.9056755
0.1008636	0.899614235
0.104117264	0.89339682
0.107370929	0.887027061
0.110624593	0.880508839
0.113878258	0.873846103
0.117131922	0.867042871
0.120385587	0.860103219
0.123639251	0.853031282
0.126892916	0.84583125
0.13014658	0.83850736
0.133400245	0.831063894
0.136653909	0.823505176
0.139907574	0.81583557
0.143161238	0.808059468
0.146414903	0.800181291
0.149668567	0.792205489
0.152922232	0.784136525
0.156175896	0.775978887
0.159429561	0.767737067
0.162683225	0.759415571
0.16593689	0.751018905
0.169190554	0.742551577
0.172444219	0.73401809
0.175697883	0.725422941
0.178951548	0.716770614
0.182205213	0.708065578
0.185458877	0.699312281
0.188712542	0.69051515
0.191966206	0.681678587
0.195219871	0.672806962
0.198473535	0.663904609
0.2017272	0.654975833
0.204980864	0.646024889
0.208234529	0.637055998
0.211488193	0.628073328
0.214741858	0.619081001
0.217995522	0.610083087
0.221249187	0.6010836
0.224502851	0.592086494
0.227756516	0.583095669
0.23101018	0.574114954
0.234263845	0.565148119
0.237517509	0.556198863
0.240771174	0.547270818
0.244024838	0.538367543
0.247278503	0.529492523
0.250532167	0.520649165
0.253785832	0.511840804
0.257039496	0.503070693
0.260293161	0.494342005
0.263546825	0.485657829
0.26680049	0.477021174
0.270054154	0.468434964
0.273307819	0.459902037
0.276561483	0.451425146
0.279815148	0.443006956
0.283068812	0.434650043
0.286322477	0.426356896
0.289576141	0.418129915
0.292829806	0.409971411
0.29608347	0.401883603
0.299337135	0.393868625
0.302590799	0.385928517
0.305844464	0.378065228
0.309098128	0.370280624
0.312351793	0.362576472
0.315605457	0.354954459
0.318859122	0.347416178
0.322112786	0.339963132
0.325366451	0.332596741
0.328620115	0.325318335
0.33187378	0.318129158
0.335127444	0.311030369
0.338381109	0.304023041
0.341634773	0.297108163
0.344888438	0.290286643
0.348142102	0.283559307
0.351395767	0.2769269
0.354649431	0.270390087
0.357903096	0.263949454
0.36115676	0.257605514
0.364410425	0.251358703
0.36766409	0.245209381
0.370917754	0.239157839
0.374171419	0.233204293
0.377425083	0.227348895
0.380678748	0.221591724
0.383932412	0.215932797
0.387186077	0.210372063
0.390439741	0.204909411
0.393693406	0.199544668
0.39694707	0.194277603
0.400200735	0.189107924
0.403454399	0.184035287
0.406708064	0.17905929
0.409961728	0.174179484
0.413215393	0.169395367
0.416469057	0.164706385
0.419722722	0.160111942
0.422976386	0.155611398
0.426230051	0.151204064
0.429483715	0.146889214
0.43273738	0.142666081
0.435991044	0.138533862
0.439244709	0.134491716
0.442498373	0.13053877
0.445752038	0.126674114
0.449005702	0.122896813
0.452259367	0.119205899
0.455513031	0.11560038
0.458766696	0.112079235
0.46202036	0.108641421
0.465274025	0.105285872
0.468527689	0.102011503
0.471781354	0.098817207
0.475035018	0.095701862
0.478288683	0.092664329
0.481542347	0.089703454
0.484796012	0.086818071
0.488049676	0.084007
0.491303341	0.081269055
0.494557005	0.078603036
0.49781067	0.076007741
0.501064334	0.073481955
0.504317999	0.071024465
0.507571663	0.068634049
0.510825328	0.066309485
0.514078992	0.064049549
0.517332657	0.061853015
0.520586321	0.05971866
0.523839986	0.057645263
0.52709365	0.055631603
0.530347315	0.053676465
0.533600979	0.051778639
0.536854644	0.049936917
0.540108308	0.048150102
0.543361973	0.046417001
0.546615638	0.044736431
0.549869302	0.043107216
0.553122967	0.041528189
0.556376631	0.039998195
0.559630296	0.038516089
0.56288396	0.037080737
0.566137625	0.035691015
0.569391289	0.034345817
0.572644954	0.033044042
0.575898618	0.031784609
0.579152283	0.030566448
0.582405947	0.029388501
0.585659612	0.028249729
0.588913276	0.027149106
0.592166941	0.026085619
0.595420605	0.025058274
0.59867427	0.024066091
0.601927934	0.023108105
0.605181599	0.022183368
0.608435263	0.021290949
0.611688928	0.020429933
0.614942592	0.019599421
0.618196257	0.018798532
0.621449921	0.0180264
0.624703586	0.017282178
0.62795725	0.016565034
0.631210915	0.015874153
0.634464579	0.015208737
0.637718244	0.014568007
0.640971908	0.013951199
0.644225573	0.013357565
0.647479237	0.012786375
0.650732902	0.012236915
0.653986566	0.01170849
0.657240231	0.011200417
0.660493895	0.010712031
0.66374756	0.010242687
0.667001224	0.009791751
0.670254889	0.009358607
0.673508553	0.008942654
0.676762218	0.008543307
0.680015882	0.008159996
0.683269547	0.007792169
0.686523211	0.007439283
0.689776876	0.007100816
0.69303054	0.006776254
0.696284205	0.006465105
0.699537869	0.006166886
0.702791534	0.005881127
0.706045198	0.005607376
0.709298863	0.005345189
0.712552527	0.00509414
0.715806192	0.004853813
0.719059856	0.004623806
0.722313521	0.00440373
0.725567186	0.004193204
0.72882085	0.003991864
0.732074515	0.003799355
0.735328179	0.003615333
0.738581844	0.003439467
0.741835508	0.003271436
0.745089173	0.003110929
0.748342837	0.002957646
0.751596502	0.002811296
0.754850166	0.0026716
0.758103831	0.002538286
0.761357495	0.002411095
0.76461116	0.002289772
0.767864824	0.002174074
0.771118489	0.002063769
0.774372153	0.00195863
0.777625818	0.001858437
0.780879482	0.001762981
0.784133147	0.00167206
0.787386811	0.001585479
0.790640476	0.00150305
0.79389414	0.001424593
0.797147805	0.001349934
0.800401469	0.001278906
0.803655134	0.00121135
0.806908798	0.001147108
0.810162463	0.001086035
0.813416127	0.001027986
0.816669792	0.000972827
0.819923456	0.000920425
0.823177121	0.000870653
0.826430785	0.000823391
0.82968445	0.000778524
0.832938114	0.000735938
0.836191779	0.000695531
0.839445443	0.000657196
0.842699108	0.000620837
0.845952772	0.000586361
0.849206437	0.000553679
0.852460101	0.000522702
0.855713766	0.00049335
0.85896743	0.000465543
0.862221095	0.000439207
0.865474759	0.00041427
0.868728424	0.000390663
0.871982088	0.000368319
0.875235753	0.000347177
0.878489417	0.000327177
0.881743082	0.00030826
0.884996746	0.000290374
0.888250411	0.000273465
0.891504075	0.000257484
0.89475774	0.000242385
0.898011404	0.000228119
0.901265069	0.000214647
0.904518733	0.000201925
0.907772398	0.000189916
0.911026063	0.000178581
0.914279727	0.000167887
0.917533392	0.000157798
0.920787056	0.000148282
0.924040721	0.00013931
0.927294385	0.000130852
0.93054805	0.00012288
0.933801714	0.000115368
0.937055379	0.000108292
0.940309043	0.000101627
0.943562708	9.53522E-05
0.946816372	8.94449E-05
0.950070037	8.38847E-05
0.953323701	7.86528E-05
0.956577366	7.37307E-05
0.95983103	6.9102E-05
0.963084695	6.47493E-05
0.966338359	6.06574E-05
0.969592024	5.68124E-05
0.972845688	5.31979E-05
0.976099353	4.98035E-05
0.979353017	4.66153E-05
0.982606682	4.36215E-05
0.985860346	4.08105E-05
0.989114011	3.8173E-05
0.992367675	3.56974E-05
0.99562134	3.33755E-05
0.998875004	3.1198E-05
1.002128669	2.91555E-05
1.005382333	2.72412E-05
1.008635998	2.54467E-05
1.011889662	2.37653E-05
1.015143327	2.21898E-05
1.018396991	2.07144E-05
1.021650656	1.93334E-05
1.02490432	1.80397E-05
1.028157985	1.68298E-05
1.031411649	1.56968E-05
1.034665314	1.46371E-05
1.037918978	1.3645E-05
1.041172643	1.27181E-05
1.044426307	1.18518E-05
1.047679972	1.10425E-05
1.050933636	1.02856E-05
1.054187301	9.57877E-06
1.057440965	8.91736E-06
1.06069463	8.30137E-06
1.063948294	7.72496E-06
1.067201959	7.18815E-06
1.070455623	6.68627E-06
1.073709288	6.21816E-06
1.076962952	5.78266E-06
1.080216617	5.3751E-06
1.083470281	4.99549E-06
1.086723946	4.6415E-06
1.089977611	4.31196E-06
1.093231275	4.00571E-06
1.09648494	3.71925E-06
1.099738604	3.4526E-06
1.102992269	3.20457E-06
1.106245933	2.97401E-06
1.109499598	2.75975E-06
1.112753262	2.55946E-06
1.116006927	2.37315E-06
1.119260591	2.20081E-06
1.122514256	2.04012E-06
1.12576792	1.89107E-06
1.129021585	1.75133E-06
1.132275249	1.62324E-06
1.135528914	1.50331E-06
1.138782578	1.39152E-06
1.142036243	1.28788E-06
1.145289907	1.1924E-06
1.148543572	1.10273E-06
1.151797236	1.02122E-06
1.155050901	9.44369E-07
1.158304565	8.73338E-07
1.16155823	8.06964E-07
1.164811894	7.46413E-07
1.168065559	6.89355E-07
1.171319223	6.36954E-07
1.174572888	5.88047E-07
1.177826552	5.43798E-07
1.181080217	5.01878E-07
1.184333881	4.63451E-07
1.187587546	4.27353E-07
1.19084121	3.94749E-07
1.194094875	3.63309E-07
1.197348539	3.35362E-07
1.200602204	3.09744E-07
1.203855868	2.8529E-07
1.207109533	2.63166E-07
1.210363197	2.42206E-07
1.213616862	2.23574E-07
1.216870526	2.04943E-07
1.220124191	1.89805E-07
1.223377855	1.74668E-07
1.22663152	1.60694E-07
1.229885184	1.47885E-07
1.233138849	1.36241E-07
1.236392513	1.24596E-07
1.239646178	1.15281E-07
1.242899842	1.05965E-07
1.246153507	9.66494E-08
1.249407171	8.96627E-08
1.252660836	8.15115E-08
1.2559145	7.56893E-08
1.259168165	6.87026E-08
1.262421829	6.40448E-08
1.265675494	5.82225E-08
1.268929159	5.35647E-08
1.272182823	4.89069E-08
1.275436488	4.54136E-08
1.278690152	4.19202E-08
1.281943817	3.84269E-08
1.285197481	3.49335E-08
1.288451146	3.14402E-08
1.29170481	2.91113E-08
1.294958475	2.67824E-08
1.298212139	2.44535E-08
1.301465804	2.21246E-08
1.304719468	2.09601E-08
1.307973133	1.86312E-08
1.311226797	1.74668E-08
1.314480462	1.63023E-08
1.317734126	1.39734E-08
1.320987791	1.2809E-08
1.324241455	1.16445E-08
1.32749512	1.04801E-08
1.330748784	1.04801E-08
1.334002449	9.3156E-09
1.337256113	8.15115E-09
1.340509778	8.15115E-09
1.343763442	6.9867E-09
1.347017107	6.9867E-09
1.350270771	5.82225E-09
1.353524436	5.82225E-09
1.3567781	4.6578E-09
1.360031765	4.6578E-09
1.363285429	4.6578E-09
1.366539094	3.49335E-09
1.369792758	3.49335E-09
1.373046423	3.49335E-09
1.376300087	2.3289E-09
1.379553752	2.3289E-09
1.382807416	2.3289E-09
1.386061081	2.3289E-09
1.389314745	2.3289E-09
1.39256841	2.3289E-09
1.395822074	1.16445E-09
1.399075739	1.16445E-09
1.402329403	1.16445E-09
1.405583068	1.16445E-09
1.408836732	1.16445E-09
1.412090397	1.16445E-09
1.415344061	1.16445E-09
1.418597726	1.16445E-09
1.42185139	1.16445E-09
1.425105055	1.16445E-09
1.428358719	1.16445E-09
1.431612384	1.16445E-09
1.434866048	0
1.438119713	0
1.441373377	0
1.444627042	0
1.447880706	0
1.451134371	0
1.454388036	0
1.4576417	0
1.460895365	0
1.464149029	0
1.467402694	0
1.470656358	0
1.473910023	0
1.477163687	0
1.480417352	0
1.483671016	0
1.486924681	0
1.490178345	0
1.49343201	0
1.496685674	0
1.499939339	0
1.503193003	0
1.506446668	0
1.509700332	0
1.512953997	0
1.516207661	0
1.519461326	0
1.52271499	0
1.525968655	0
1.529222319	0
1.532475984	0
1.535729648	0
1.538983313	0
1.542236977	0
1.545490642	0
1.548744306	0
1.551997971	0
1.555251635	0
1.5585053	0
1.561758964	0
1.565012629	0
1.568266293	0
1.571519958	0
1.574773622	0
1.578027287	0
1.581280951	0
1.584534616	0
1.58778828	0
1.591041945	0
1.594295609	0
1.597549274	0
1.600802938	0
1.604056603	0
1.607310267	0
1.610563932	0
1.613817596	0
1.617071261	0
1.620324925	0
1.62357859	0
1.626832254	0
1.630085919	0
1.633339584	0
1.636593248	0
1.639846913	0
1.643100577	0
1.646354242	0
1.649607906	0
1.652861571	0
1.656115235	0
1.6593689	0
1.662622564	0
1.665876229	0
1.669129893	0
1.672383558	0
1.675637222	0
1.678890887	0
1.682144551	0
1.685398216	0
1.68865188	0
1.691905545	0
1.695159209	0
1.698412874	0
1.701666538	0
1.704920203	0
1.708173867	0
1.711427532	0
1.714681196	0
1.717934861	0
1.721188525	0
1.72444219	0
1.727695854	0
1.730949519	0
1.734203183	0
1.737456848	0
1.740710512	0
1.743964177	0
1.747217841	0
1.750471506	0
1.75372517	0
1.756978835	0
1.760232499	0
1.763486164	0
1.766739828	0
1.769993493	0
1.773247157	0
1.776500822	0
1.779754486	0
1.783008151	0
1.786261815	0
1.78951548	0
1.792769144	0
1.796022809	0
1.799276473	0
1.802530138	0
1.805783802	0
1.809037467	0
1.812291132	0
1.815544796	0
1.818798461	0
1.822052125	0
1.82530579	0
1.828559454	0
1.831813119	0
1.835066783	0
1.838320448	0
1.841574112	0
1.844827777	0
1.848081441	0
1.851335106	0
1.85458877	0
1.857842435	0
1.861096099	0
1.864349764	0
1.867603428	0
1.870857093	0
1.874110757	0
1.877364422	0
1.880618086	0
1.883871751	0
1.887125415	0
1.89037908	0
1.893632744	0
1.896886409	0
1.900140073	0
1.903393738	0
1.906647402	0
1.909901067	0
1.913154731	0
1.916408396	0
1.91966206	0
1.922915725	0
1.926169389	0
1.929423054	0
1.932676718	0
1.935930383	0
1.939184047	0
1.942437712	0
1.945691376	0
1.948945041	0
1.952198705	0
1.95545237	0
1.958706034	0
1.961959699	0
1.965213363	0
1.968467028	0
1.971720692	0
1.974974357	0
1.978228021	0
1.981481686	0
1.98473535	0
1.987989015	0
1.991242679	0
1.994496344	0
1.997750009	0
2.001003673	0
2.004257338	0
2.007511002	0
2.010764667	0
2.014018331	0
2.017271996	0
2.02052566	0
2.023779325	0
2.027032989	0
2.030286654	0
2.033540318	0
2.036793983	0
2.040047647	0
2.043301312	0
2.046554976	0
2.049808641	0
2.053062305	0
2.05631597	0
2.059569634	0
2.062823299	0
2.066076963	0
2.069330628	0
2.072584292	0
2.075837957	0
2.079091621	0
2.082345286	0
2.08559895	0
2.088852615	0
2.092106279	0
2.095359944	0
2.098613608	0
2.101867273	0
2.105120937	0
2.108374602	0
2.111628266	0
2.114881931	0
2.118135595	0
2.12138926	0
2.124642924	0
2.127896589	0
2.131150253	0
2.134403918	0
2.137657582	0
2.140911247	0
2.144164911	0
2.147418576	0
2.15067224	0
2.153925905	0
2.157179569	0
2.160433234	0
2.163686898	0
2.166940563	0
2.170194227	0
2.173447892	0
2.176701557	0
2.179955221	0
2.183208886	0
2.18646255	0
2.189716215	0
2.192969879	0
2.196223544	0
2.199477208	0
2.202730873	0
2.205984537	0
2.209238202	0
2.212491866	0
2.215745531	0
2.218999195	0
2.22225286	0
2.225506524	0
2.228760189	0
2.232013853	0
2.235267518	0
2.238521182	0
2.241774847	0
2.245028511	0
2.248282176	0
2.25153584	0
2.254789505	0
2.258043169	0
2.261296834	0
2.264550498	0
2.267804163	0
2.271057827	0
2.274311492	0
2.277565156	0
2.280818821	0
2.284072485	0
2.28732615	0
2.290579814	0
2.293833479	0
2.297087143	0
2.300340808	0
2.303594472	0
2.306848137	0
2.310101801	0
2.313355466	0
2.31660913	0
2.319862795	0
2.323116459	0
2.326370124	0
2.329623788	0
2.332877453	0
2.336131117	0
2.339384782	0
2.342638446	0
2.345892111	0
2.349145775	0
2.35239944	0
2.355653105	0
2.358906769	0
2.362160434	0
2.365414098	0
2.368667763	0
2.371921427	0
2.375175092	0
2.378428756	0
2.381682421	0
2.384936085	0
2.38818975	0
2.391443414	0
2.394697079	0
2.397950743	0
2.401204408	0
2.404458072	0
2.407711737	0
2.410965401	0
2.414219066	0
2.41747273	0
2.420726395	0
2.423980059	0
2.427233724	0
2.430487388	0
2.433741053	0
2.436994717	0
2.440248382	0
2.443502046	0
2.446755711	0
2.450009375	0
2.45326304	0
2.456516704	0
2.459770369	0
2.463024033	0
2.466277698	0
2.469531362	0
2.472785027	0
2.476038691	0
2.479292356	0
2.48254602	0
2.485799685	0
2.489053349	0
2.492307014	0
2.495560678	0
2.498814343	0
2.502068007	0
2.505321672	0
2.508575336	0
2.511829001	0
2.515082665	0
2.51833633	0
2.521589994	0
2.524843659	0
2.528097323	0
2.531350988	0
2.534604653	0
2.537858317	0
2.541111982	0
2.544365646	0
2.547619311	0
2.550872975	0
2.55412664	0
2.557380304	0
2.560633969	0
2.563887633	0
2.567141298	0
2.570394962	0
2.573648627	0
2.576902291	0
2.580155956	0
2.58340962	0
2.586663285	0
2.589916949	0
2.593170614	0
2.596424278	0
2.599677943	0
2.602931607	0
2.606185272	0
2.609438936	0
2.612692601	0
2.615946265	0
2.61919993	0
2.622453594	0
2.625707259	0
2.628960923	0
2.632214588	0
2.635468252	0
2.638721917	0
2.641975581	0
2.645229246	0
2.64848291	0
2.651736575	0
2.654990239	0
2.658243904	0
2.661497568	0
2.664751233	0
2.668004897	0
2.671258562	0
2.674512226	0
2.677765891	0
2.681019555	0
2.68427322	0
2.687526884	0
2.690780549	0
2.694034213	0
2.697287878	0
2.700541542	0
2.703795207	0
2.707048871	0
2.710302536	0
2.7135562	0
2.716809865	0
2.72006353	0
2.723317194	0
2.726570859	0
2.729824523	0
2.733078188	0
2.736331852	0
2.739585517	0
2.742839181	0
2.746092846	0
2.74934651	0
2.752600175	0
2.755853839	0
2.759107504	0
2.762361168	0
2.765614833	0
2.768868497	0
2.772122162	0
2.775375826	0
2.778629491	0
2.781883155	0
2.78513682	0
2.788390484	0
2.791644149	0
2.794897813	0
2.798151478	0
2.801405142	0
2.804658807	0
2.807912471	0
2.811166136	0
2.8144198	0
2.817673465	0
2.820927129	0
2.824180794	0
2.827434458	0
2.830688123	0
2.833941787	0
2.837195452	0
2.840449116	0
2.843702781	0
2.846956445	0
2.85021011	0
2.853463774	0
2.856717439	0
2.859971103	0
2.863224768	0
2.866478432	0
2.869732097	0
2.872985761	0
2.876239426	0
2.87949309	0
2.882746755	0
2.886000419	0
2.889254084	0
2.892507748	0
2.895761413	0
2.899015078	0
2.902268742	0
2.905522407	0
2.908776071	0
2.912029736	0
2.9152834	0
2.918537065	0
2.921790729	0
2.925044394	0
2.928298058	0
2.931551723	0
2.934805387	0
2.938059052	0
2.941312716	0
2.944566381	0
2.947820045	0
2.95107371	0
2.954327374	0
2.957581039	0
2.960834703	0
2.964088368	0
2.967342032	0
2.970595697	0
2.973849361	0
2.977103026	0
2.98035669	0
2.983610355	0
2.986864019	0
2.990117684	0
2.993371348	0
2.996625013	0
2.999878677	0
3.003132342	0
3.006386006	0
3.009639671	0
3.012893335	0
3.016147	0
3.019400664	0
3.022654329	0
3.025907993	0
3.029161658	0
3.032415322	0
3.035668987	0
3.038922651	0
3.042176316	0
3.04542998	0
3.048683645	0
3.051937309	0
3.055190974	0
3.058444638	0
3.061698303	0
3.064951967	0
3.068205632	0
3.071459296	0
3.074712961	0
3.077966626	0
3.08122029	0
3.084473955	0
3.087727619	0
3.090981284	0
3.094234948	0
3.097488613	0
3.100742277	0
3.103995942	0
3.107249606	0
3.110503271	0
3.113756935	0
3.1170106	0
3.120264264	0
3.123517929	0
3.126771593	0
3.130025258	0
3.133278922	0
3.136532587	0
3.139786251	0
3.143039916	0
3.14629358	0
3.149547245	0
3.152800909	0
3.156054574	0
3.159308238	0
3.162561903	0
3.165815567	0
3.169069232	0
3.172322896	0
3.175576561	0
3.178830225	0
3.18208389	0
3.185337554	0
3.188591219	0
3.191844883	0
3.195098548	0
3.198352212	0
3.201605877	0
3.204859541	0
3.208113206	0
3.21136687	0
3.214620535	0
3.217874199	0
3.221127864	0
3.224381528	0
3.227635193	0
3.230888857	0
3.234142522	0
3.237396186	0
3.240649851	0
3.243903515	0
3.24715718	0
3.250410844	0


==> run4.dat <==
x	f(x)
0.0	1.0
0.1120831325681952	0.8719362745098038
0.2241662651363904	0.6320465686274511
0.3362493977045856	0.4063725490196079
0.4483325302727808	0.23958333333333337
0.560415662840976	0.14693627450980387
0.6724987954091712	0.14311002178649235
0.7845819279773664	0.15982434640522877
0.8966650605455616	0.16701680672268907
1.0087481931137567	0.15730042016806722
1.120831325681952	0.15289792387543255
1.2329144582501472	0.14345894607843135
1.3449975908183425	0.14411764705882352
1.4570807233865377	0.1439151747655583
1.5691638559547327	0.14204545454545456
1.681246988522928	0.13919526143790845
1.7933301210911232	0.14169730392156868
1.9054132536593185	0.14866463826910076
2.0174963862275135	0.15187908496732025
2.1295795187957087	0.15514705882352928
2.241662651363904	0.15579538266919676
2.353745783932099	0.15281181917211337
2.4658289165002945	0.14669838523644754
2.5779120490684897	0.14208683473389358
2.689995181636685	0.13696465428276577
2.80207831420488	0.1305438842203547
2.9141614467730754	0.13004122103386812
3.0262445793412702	0.13139646102343372
3.1383277119094655	0.13089402427637722
3.2504108444776607	0.13235294117647065


==> run4fitgaussian.dat <==
x	f(x)
# gaussian sig = 0.2192798507746733
0.0	0.9888155013883841
0.0032536645089866474	0.9887209706139657
0.006507329017973295	0.9884374407197685
0.009760993526959942	0.9879650989242572
0.01301465803594659	0.9873042570292796
0.016268322544933236	0.9864553510770488
0.019521987053919884	0.9854189408706568
0.02277565156290653	0.9841957093588574
0.02602931607189318	0.9827864618860687
0.029282980580879827	0.9811921253087428
0.03253664508986647	0.9794137469794661
0.03579030959885312	0.9774524936003406
0.03904397410783977	0.9753096499474141
0.042297638616826415	0.9729866174681012
0.04555130312581306	0.9704849127537458
0.04880496763479971	0.9678061658896528
0.05205863214378636	0.9649521186851004
0.055312296652773006	0.9619246227860265
0.058565961161759654	0.9587256376732485
0.0618196256707463	0.9553572285492484
0.06507329017973294	0.9518215641167109
0.06832695468871959	0.9481209142521592
0.07158061919770624	0.9442576475781828
0.07483428370669289	0.9402342289378889
0.07808794821567953	0.9360532167753461
0.08134161272466618	0.9317172604259172
0.08459527723365283	0.9272290973204935
0.08784894174263948	0.9225915501077606
0.09110260625162613	0.917807523698724
0.09435627076061277	0.9128800022378243
0.09760993526959942	0.9078120460050549
0.10086359977858607	0.9026067882535829
0.10411726428757272	0.897267431987431
0.10737092879655936	0.8917972466838602
0.11062459330554601	0.8861995649651313
0.11387825781453266	0.8804777792243752
0.11713192232351931	0.8746353382103442
0.12038558683250596	0.8686757435758345
0.1236392513414926	0.8626025463945999
0.12689291585047924	0.8564193436515828
0.13014658035946589	0.8501297747112913
0.13340024486845253	0.8437375177691506
0.13665390937743918	0.8372462862906351
0.13990757388642583	0.8306598254429718
0.14316123839541248	0.823981908524172
0.14641490290439912	0.8172163333941103
0.14966856741338577	0.8103669189123226
0.15292223192237242	0.8034375013871426
0.15617589643135907	0.7964319310407308
0.15942956094034572	0.7893540684944844
0.16268322544933236	0.7822077812792385
0.165936889958319	0.7749969403745847
0.16919055446730566	0.7677254167815442
0.1724442189762923	0.7603970781327365
0.17569788348527896	0.7530157853440813
0.1789515479942656	0.7455853893119595
0.18220521250325225	0.7381097276596533
0.1854588770122389	0.7305926215367542
0.18871254152122555	0.723037872475113
0.1919662060302122	0.7154492593047714
0.19521987053919884	0.7078305351331791
0.1984735350481855	0.7001854243908678
0.20172719955717214	0.6925176199466085
0.20498086406615879	0.6848307802949292
0.20823452857514543	0.6771285268187288
0.21148819308413208	0.6694144411295697
0.21474185759311873	0.6616920624880691
0.21799552210210538	0.6539648853066706
0.22124918661109202	0.6462363567368992
0.22450285112007867	0.63850987434306
0.22775651562906532	0.6307887838641735
0.23101018013805197	0.6230763770657781
0.23426384464703862	0.6153758896830714
0.23751750915602526	0.6076904994566998
0.2407711736650119	0.6000233242623432
0.24402483817399856	0.5923774203350809
0.2472785026829852	0.5847557805893648
0.25053216719197186	0.5771613330352648
0.2537858317009585	0.569596939291498
0.25703949620994515	0.5620653931955897
0.26029316071893177	0.5545694195113691
0.26354682522791845	0.5471116727338408
0.26680048973690507	0.5396947359913331
0.27005415424589174	0.5323211200446689
0.27330781875487836	0.5249932623829687
0.27656148326386504	0.5177135264155466
0.27981514777285166	0.5104842007592328
0.28306881228183833	0.5033074986203121
0.28632247679082495	0.49618555727014635
0.28957614129981163	0.48912043761341945
0.29282980580879825	0.4821141238478225
0.2960834703177849	0.4751685232138783
0.29933713482677154	0.46828546583349767
0.3025907993357582	0.46146670463574097
0.30584446384474484	0.45471391536816835
0.3090981283537315	0.4480286966920525
0.31235179286271814	0.441412570359641
0.3156054573717048	0.4348669814715648
0.31885912188069143	0.42839329881240623
0.3221127863896781	0.42199281526236093
0.3253664508986647	0.41566674828285904
0.3286201154076514	0.4094162404739365
0.331873779916638	0.4032423602010938
0.3351274444256247	0.3971461022893132
0.3383811089346113	0.3911283887818634
0.341634773443598	0.3851900697614633
0.3448884379525846	0.3793319242313472
0.3481421024615713	0.3735546610537264
0.3513957669705579	0.36785891994312014
0.3546494314795446	0.36224527251199756
0.3579030959885312	0.356714223366155
0.3611567604975179	0.35126621124723384
0.3644104250065045	0.34590161021977806
0.3676640895154912	0.3406207309002188
0.3709177540244778	0.33542382172517726
0.3741714185334645	0.3303110702564756
0.3774250830424511	0.3252826045202586
0.38067874755143777	0.3203384943776344
0.3839324120604244	0.3154787529242644
0.38718607656941106	0.31070333791635035
0.3904397410783977	0.3060121532204897
0.39369340558738436	0.30140505028490017
0.396947070096371	0.29688182962954623
0.40020073460535766	0.29244224235273286
0.4034543991143443	0.2880859916517734
0.40670806362333095	0.2838127343553767
0.40996172813231757	0.2796220824654472
0.41321539264130425	0.27551360470603453
0.41646905715029087	0.27148682807722313
0.4197227216592775	0.26754123941180163
0.42297638616826416	0.26367628693260997
0.4262300506772508	0.2598913818085157
0.42948371518623746	0.25618589970703215
0.4327373796952241	0.2525591823416525
0.43599104420421075	0.24901053901203168
0.4392447087131974	0.24553924813522002
0.44249837322218405	0.24214455876620777
0.44575203773117067	0.23882569210611548
0.44900570224015734	0.23558184299642493
0.45225936674914397	0.23241218139771844
0.45551303125813064	0.2293158538514602
0.45876669576711726	0.22629198492342462
0.46202036027610394	0.22333967862744425
0.46527402478509056	0.22045801982822147
0.46852768929407723	0.2176460756220169
0.47178135380306385	0.21490289669409818
0.4750350183120505	0.21222751865190095
0.47828868282103715	0.20961896333292573
0.4815423473300238	0.2070762400864597
0.48479601183901044	0.20459834702828417
0.4880496763479971	0.20218427226759333
0.49130334085698374	0.1998329951054189
0.4945570053659704	0.19754348720391854
0.49781066987495703	0.19531471372595344
0.5010643343839437	0.1931456344444424
0.5043179988929304	0.1910352048210432
0.507571663401917	0.18898237705377222
0.5108253279109036	0.1869861010932345
0.5140789924198903	0.18504532562719492
0.517332656928877	0.18315899903327623
0.5205863214378635	0.1813260702996277
0.5238399859468502	0.17954548991346
0.5270936504558369	0.17781621071739617
0.5303473149648236	0.17613718873363615
0.5336009794738101	0.1745073839559842
0.5368546439827968	0.17292576110983307
0.5401083084917835	0.1713912903802461
0.5433619730007702	0.16990294810831913
0.5466156375097567	0.16845971745604865
0.5498693020187434	0.1670605890399696
0.5531229665277301	0.16570456153386562
0.5563766310367168	0.16439064224088992
0.5596302955457033	0.16311784763546872
0.56288396005469	0.16188520387539138
0.5661376245636767	0.1606917472845224
0.5693912890726633	0.1595365248065973
0.5726449535816499	0.15841859443059225
0.5758986180906366	0.15733702558818147
0.5791522825996233	0.15629089952381925
0.5824059471086099	0.1552793096380049
0.5856596116175965	0.1543013618043073
0.5889132761265832	0.15335617466074486
0.5921669406355698	0.152442879876131
0.5954206051445565	0.15156062239201093
0.5986742696535431	0.15070856064082633
0.6019279341625298	0.1498858667409575
0.6051815986715164	0.14909172666930096
0.6084352631805031	0.14832534041204773
0.6116889276894897	0.1475859220943358
0.6149425921984764	0.1468727000894536
0.618196256707463	0.1461849171082763
0.6214499212164497	0.14552183026961796
0.6247035857254363	0.14488271115218465
0.627957250234423	0.14426684582881302
0.6312109147434096	0.1436735348836775
0.6344645792523962	0.14310209341314684
0.6377182437613829	0.14255185101096754
0.6409719082703695	0.14202215173844684
0.6442255727793562	0.14151235408030247
0.6474792372883428	0.14102183088683995
0.6507329017973295	0.1405499693031113
0.6539865663063161	0.14009617068570043
0.6572402308153028	0.1396598505077716
0.6604938953242894	0.13924043825300822
0.663747559833276	0.13883737729905862
0.6670012243422627	0.13845012479109475
0.6702548888512494	0.13807815150607777
0.673508553360236	0.13772094170831367
0.6767622178692226	0.13737799299686815
0.6800158823782093	0.1370488161453984
0.683269546887196	0.1367329349349452
0.6865232113961826	0.13642988598021602
0.6897768759051692	0.13613921854987446
0.6930305404141559	0.13586049438133935
0.6962842049231426	0.13559328749058006
0.6995378694321291	0.1353371839773818
0.7027915339411158	0.1350917818265385
0.7060451984501025	0.1348566907054179
0.7092988629590892	0.13463153175832568
0.7125525274680757	0.1344159373980839
0.7158061919770624	0.1342095510952207
0.7190598564860491	0.1340120271651558
0.7223135209950358	0.1338230305537501
0.7255671855040223	0.13364223662157254
0.728820850013009	0.13346933092722377
0.7320745145219957	0.1333040090100405
0.7353281790309824	0.13314597617249013
0.7385818435399689	0.1329949472625512
0.7418355080489556	0.1328506464563604
0.7450891725579423	0.1327128070413938
0.748342837066929	0.13258117120043494
0.7515965015759155	0.13245548979657043
0.7548501660849022	0.13233552215943895
0.7581038305938889	0.13222103587294734
0.7613574951028755	0.1321118065646548
0.7646111596118621	0.1320076176970132
0.7678648241208488	0.13190826036063974
0.7711184886298355	0.13181353306978658
0.7743721531388221	0.13172324156015933
0.7776258176478087	0.13163719858922718
0.7808794821567954	0.13155522373915388
0.784133146665782	0.13147714322247084
0.7873868111747687	0.13140278969060135
0.7906404756837553	0.13133200204533602
0.793894140192742	0.13126462525334995
0.7971478047017286	0.1312005101638424
0.8004014692107153	0.13113951332937154
0.8036551337197019	0.13108149682994746
0.8069087982286886	0.1310263281004391
0.8101624627376752	0.13097387976134292
0.8134161272466619	0.13092402945295276
0.8166697917556485	0.130876659672964
0.8199234562646351	0.13083165761753782
0.8231771207736218	0.1307889150258451
0.8264307852826085	0.1307483280281026
0.8296844497915951	0.1307097969971088
0.8329381143005817	0.13067322640328108
0.8361917788095684	0.13063852467319
0.839445443318555	0.13060560405158214
0.8426991078275416	0.13057438046687786
0.8459527723365283	0.13054477340012566
0.849206436845515	0.13051670575739133
0.8524601013545016	0.1304901037455552
0.8557137658634882	0.13046489675148829
0.8589674303724749	0.1304410172245735
0.8622210948814616	0.13041840056253595
0.8654747593904482	0.1303969850005429
0.8687284238994348	0.1303767115035315
0.8719820884084215	0.13035752366171974
0.8752357529174082	0.13033936758925393
0.8784894174263947	0.1303221918259443
0.8817430819353814	0.13030594724203753
0.8849967464443681	0.13029058694597487
0.8882504109533548	0.1302760661950812
0.8915040754623413	0.13026234230913095
0.894757739971328	0.13024937458673433
0.8980114044803147	0.1302371242244868
0.9012650689893014	0.13022555423882415
0.9045187334982879	0.1302146293905247
0.9077723980072746	0.13020431611179928
0.9110260625162613	0.13019458243591006
0.914279727025248	0.13018539792925804
0.9175333915342345	0.13017673362587978
0.9207870560432212	0.1301685619642934
0.9240407205522079	0.13016085672663383
0.9272943850611945	0.130153592980018
0.9305480495701811	0.13014674702008044
0.9338017140791678	0.13014029631662039
0.9370553785881545	0.13013421946130146
0.9403090430971411	0.13012849611734634
0.9435627076061277	0.1301231069711684
0.9468163721151144	0.13011803368588376
0.950070036624101	0.13011325885664723
0.9533237011330877	0.13010876596775703
0.9565773656420743	0.13010453935147323
0.959831030151061	0.13010056414849624
0.9630846946600476	0.13009682627005262
0.9663383591690343	0.13009331236153546
0.9695920236780209	0.13009000976764906
0.9728456881870076	0.13008690649900714
0.9760993526959942	0.13008399120013567
0.9793530172049809	0.13008125311883212
0.9826066817139675	0.13007868207683418
0.9858603462229542	0.1300762684417516
0.9891140107319408	0.13007400310021644
0.9923676752409275	0.13007187743220763
0.9956213397499141	0.13006988328650707
0.9988750042589007	0.13006801295724546
1.0021286687678874	0.13006625916149717
1.005382333276874	0.13006461501788458
1.0086359977858608	0.1300630740261532
1.0118896622948474	0.1300616300476804
1.015143326803834	0.13006027728688094
1.0183969913128206	0.13005901027347444
1.0216506558218073	0.13005782384557998
1.024904320330794	0.1300567131336051
1.0281579848397806	0.13005567354489636
1.0314116493487673	0.13005470074912096
1.034665313857754	0.1300537906643485
1.0379189783667406	0.1300529394438042
1.041172642875727	0.1300521434632648
1.0444263073847138	0.13005139930907036
1.0476799718937004	0.13005070376672498
1.050933636402687	0.13005005381006154
1.0541873009116738	0.13004944659094544
1.0574409654206605	0.13004887942949364
1.0606946299296471	0.13004834980478663
1.0639482944386336	0.13004785534605073
1.0672019589476203	0.1300473938242897
1.070455623456607	0.13004696314434547
1.0737092879655936	0.13004656133736806
1.0769629524745803	0.13004618655367606
1.080216616983567	0.13004583705598932
1.0834702814925536	0.13004551121301647
1.0867239460015403	0.13004520749338078
1.0899776105105268	0.13004492445986787
1.0932312750195134	0.1300446607639802
1.0964849395285001	0.13004441514078338
1.0997386040374868	0.13004418640403045
1.1029922685464735	0.13004397344155
1.1062459330554602	0.13004377521088561
1.1094995975644468	0.13004359073517419
1.1127532620734335	0.13004341909925085
1.11600692658242	0.13004325944596953
1.1192605910914066	0.130043110972728
1.1225142556003933	0.13004297292818726
1.12576792010938	0.13004284460917492
1.1290215846183667	0.1300427253577637
1.1322752491273533	0.1300426145585153
1.13552891363634	0.1300425116358817
1.1387825781453267	0.13004241605175512
1.1420362426543131	0.1300423273031591
1.1452899071632998	0.13004224492007294
1.1485435716722865	0.13004216846338285
1.1517972361812732	0.13004209752295243
1.1550509006902598	0.1300420317158066
1.1583045651992465	0.1300419706844223
1.1615582297082332	0.13004191409512056
1.1648118942172199	0.13004186163655418
1.1680655587262063	0.13004181301828568
1.171319223235193	0.13004176796945074
1.1745728877441797	0.13004172623750204
1.1778265522531663	0.13004168758702936
1.181080216762153	0.13004165179865132
1.1843338812711397	0.13004161866797487
1.1875875457801264	0.1300415880046186
1.190841210289113	0.13004155963129632
1.1940948747980995	0.13004153338295724
1.1973485393070862	0.1300415091059797
1.2006022038160729	0.13004148665741522
1.2038558683250595	0.13004146590427978
1.2071095328340462	0.13004144672289003
1.2103631973430329	0.13004142899824112
1.2136168618520196	0.13004141262342425
1.2168705263610062	0.1300413974990813
1.2201241908699927	0.13004138353289427
1.2233778553789794	0.1300413706391076
1.226631519887966	0.13004135873808137
1.2298851843969527	0.13004134775587334
1.2331388489059394	0.13004133762384826
1.236392513414926	0.13004132827831255
1.2396461779239127	0.13004131966017313
1.2428998424328994	0.13004131171461855
1.2461535069418859	0.1300413043908212
1.2494071714508725	0.13004129764165948
1.2526608359598592	0.13004129142345802
1.255914500468846	0.13004128569574583
1.2591681649778326	0.13004128042103025
1.2624218294868192	0.13004127556458622
1.265675493995806	0.13004127109425995
1.2689291585047924	0.13004126698028579
1.272182823013779	0.13004126319511547
1.2754364875227657	0.1300412597132593
1.2786901520317524	0.13004125651113801
1.281943816540739	0.13004125356694485
1.2851974810497258	0.13004125086051738
1.2884511455587124	0.13004124837321782
1.291704810067699	0.13004124608782217
1.2949584745766856	0.1300412439884167
1.2982121390856722	0.13004124206030193
1.301465803594659	0.1300412402899032
1.3047194681036456	0.13004123866468761
1.3079731326126323	0.13004123717308708
1.311226797121619	0.13004123580442645
1.3144804616306056	0.13004123454885702
1.3177341261395923	0.13004123339729484
1.3209877906485787	0.13004123234136322
1.3242414551575654	0.13004123137333962
1.327495119666552	0.1300412304861063
1.3307487841755388	0.1300412296731045
1.3340024486845254	0.13004122892829198
1.3372561131935121	0.13004122824610373
1.3405097777024988	0.13004122762141557
1.3437634422114855	0.13004122704951024
1.347017106720472	0.1300412265260462
1.3502707712294586	0.13004122604702864
1.3535244357384453	0.13004122560878276
1.356778100247432	0.13004122520792885
1.3600317647564186	0.13004122484135938
1.3632854292654053	0.13004122450621777
1.366539093774392	0.13004122419987876
1.3697927582833787	0.13004122391993023
1.373046422792365	0.13004122366415646
1.3763000873013518	0.13004122343052263
1.3795537518103385	0.1300412232171604
1.3828074163193251	0.13004122302235496
1.3860610808283118	0.13004122284453243
1.3893147453372985	0.1300412226822489
1.3925684098462852	0.13004122253417996
1.3958220743552718	0.13004122239911095
1.3990757388642583	0.13004122227592838
1.402329403373245	0.1300412221636115
1.4055830678822316	0.13004122206122498
1.4088367323912183	0.1300412219679119
1.412090396900205	0.13004122188288733
1.4153440614091917	0.13004122180543254
1.4185977259181783	0.13004122173488947
1.421851390427165	0.13004122167065585
1.4251050549361515	0.13004122161218054
1.4283587194451381	0.1300412215589593
1.4316123839541248	0.13004122151053096
1.4348660484631115	0.13004122146647387
1.4381197129720982	0.13004122142640245
1.4413733774810848	0.13004122138996435
1.4446270419900715	0.13004122135683763
1.4478807064990582	0.1300412213267281
1.4511343710080447	0.13004122129936713
1.4543880355170313	0.13004122127450943
1.457641700026018	0.13004122125193104
1.4608953645350047	0.1300412212314276
1.4641490290439914	0.1300412212128126
1.467402693552978	0.1300412211959159
1.4706563580619647	0.13004122118058237
1.4739100225709512	0.13004122116667052
1.4771636870799378	0.13004122115405134
1.4804173515889245	0.13004122114260733
1.4836710160979112	0.13004122113223138
1.4869246806068979	0.13004122112282593
1.4901783451158845	0.1300412211143021
1.4934320096248712	0.130041221106579
1.496685674133858	0.130041221099583
1.4999393386428443	0.13004122109324703
1.503193003151831	0.13004122108751018
1.5064466676608177	0.1300412210823169
1.5097003321698044	0.13004122107761676
1.512953996678791	0.1300412210733639
1.5162076611877777	0.13004122106951663
1.5194613256967644	0.13004122106603702
1.522714990205751	0.13004122106289068
1.5259686547147375	0.13004122106004629
1.5292223192237242	0.13004122105747548
1.5324759837327109	0.13004122105515245
1.5357296482416976	0.13004122105305377
1.5389833127506842	0.13004122105115823
1.542236977259671	0.13004122104944654
1.5454906417686576	0.13004122104790122
1.5487443062776443	0.1300412210465064
1.5519979707866307	0.1300412210452477
1.5552516352956174	0.13004122104411212
1.558505299804604	0.13004122104308782
1.5617589643135907	0.13004122104216412
1.5650126288225774	0.13004122104133134
1.568266293331564	0.13004122104058066
1.5715199578405508	0.13004122103990415
1.5747736223495374	0.13004122103929464
1.578027286858524	0.1300412210387456
1.5812809513675106	0.13004122103825114
1.5845346158764972	0.13004122103780594
1.587788280385484	0.13004122103740517
1.5910419448944706	0.13004122103704452
1.5942956094034573	0.13004122103672
1.597549273912444	0.13004122103642807
1.6008029384214306	0.1300412210361655
1.604056602930417	0.13004122103592944
1.6073102674394038	0.1300412210357172
1.6105639319483904	0.13004122103552646
1.613817596457377	0.13004122103535506
1.6170712609663638	0.1300412210352011
1.6203249254753505	0.1300412210350628
1.6235785899843371	0.13004122103493862
1.6268322544933238	0.13004122103482713
1.6300859190023103	0.13004122103472707
1.633339583511297	0.13004122103463728
1.6365932480202836	0.13004122103455673
1.6398469125292703	0.13004122103448448
1.643100577038257	0.13004122103441967
1.6463542415472436	0.13004122103436158
1.6496079060562303	0.1300412210343095
1.652861570565217	0.13004122103426285
1.6561152350742034	0.13004122103422103
1.6593688995831901	0.13004122103418359
1.6626225640921768	0.13004122103415006
1.6658762286011635	0.13004122103412002
1.6691298931101501	0.13004122103409316
1.6723835576191368	0.1300412210340691
1.6756372221281235	0.13004122103404755
1.67889088663711	0.13004122103402832
1.6821445511460966	0.13004122103401108
1.6853982156550833	0.1300412210339957
1.68865188016407	0.13004122103398194
1.6919055446730566	0.13004122103396965
1.6951592091820433	0.13004122103395865
1.69841287369103	0.13004122103394883
1.7016665382000167	0.13004122103394006
1.7049202027090031	0.13004122103393223
1.7081738672179898	0.13004122103392524
1.7114275317269765	0.130041221033919
1.7146811962359632	0.1300412210339134
1.7179348607449498	0.13004122103390844
1.7211885252539365	0.13004122103390403
1.7244421897629232	0.13004122103390006
1.7276958542719099	0.13004122103389654
1.7309495187808963	0.1300412210338934
1.734203183289883	0.1300412210338906
1.7374568477988697	0.13004122103388813
1.7407105123078563	0.1300412210338859
1.743964176816843	0.1300412210338839
1.7472178413258297	0.13004122103388216
1.7504715058348164	0.1300412210338806
1.753725170343803	0.1300412210338792
1.7569788348527895	0.13004122103387797
1.7602324993617762	0.13004122103387686
1.7634861638707628	0.13004122103387586
1.7667398283797495	0.130041221033875
1.7699934928887362	0.13004122103387422
1.7732471573977229	0.13004122103387353
1.7765008219067095	0.13004122103387292
1.7797544864156962	0.13004122103387236
1.7830081509246827	0.1300412210338719
1.7862618154336694	0.13004122103387147
1.789515479942656	0.13004122103387108
1.7927691444516427	0.13004122103387075
1.7960228089606294	0.13004122103387045
1.799276473469616	0.13004122103387017
1.8025301379786027	0.13004122103386995
1.8057838024875894	0.13004122103386972
1.8090374669965759	0.13004122103386953
1.8122911315055625	0.1300412210338694
1.8155447960145492	0.13004122103386923
1.8187984605235359	0.13004122103386911
1.8220521250325226	0.13004122103386898
1.8253057895415092	0.1300412210338689
1.828559454050496	0.1300412210338688
1.8318131185594826	0.13004122103386873
1.835066783068469	0.13004122103386864
1.8383204475774557	0.1300412210338686
1.8415741120864424	0.13004122103386853
1.844827776595429	0.13004122103386848
1.8480814411044157	0.13004122103386845
1.8513351056134024	0.1300412210338684
1.854588770122389	0.13004122103386836
1.8578424346313758	0.13004122103386834
1.8610960991403622	0.1300412210338683
1.864349763649349	0.13004122103386828
1.8676034281583356	0.13004122103386825
1.8708570926673223	0.13004122103386825
1.874110757176309	0.13004122103386823
1.8773644216852956	0.13004122103386823
1.8806180861942823	0.1300412210338682
1.8838717507032687	0.1300412210338682
1.8871254152122554	0.1300412210338682
1.890379079721242	0.13004122103386817
1.8936327442302288	0.13004122103386817
1.8968864087392154	0.13004122103386817
1.900140073248202	0.13004122103386817
1.9033937377571888	0.13004122103386814
1.9066474022661755	0.13004122103386814
1.909901066775162	0.13004122103386814
1.9131547312841486	0.13004122103386814
1.9164083957931353	0.13004122103386814
1.919662060302122	0.13004122103386814
1.9229157248111086	0.13004122103386814
1.9261693893200953	0.13004122103386814
1.929423053829082	0.13004122103386812
1.9326767183380686	0.13004122103386812
1.935930382847055	0.13004122103386812
1.9391840473560418	0.13004122103386812
1.9424377118650284	0.13004122103386812
1.9456913763740151	0.13004122103386812
1.9489450408830018	0.13004122103386812
1.9521987053919885	0.13004122103386812
1.9554523699009752	0.13004122103386812
1.9587060344099618	0.13004122103386812
1.9619596989189483	0.13004122103386812
1.965213363427935	0.13004122103386812
1.9684670279369216	0.13004122103386812
1.9717206924459083	0.13004122103386812
1.974974356954895	0.13004122103386812
1.9782280214638817	0.13004122103386812
1.9814816859728683	0.13004122103386812
1.984735350481855	0.13004122103386812
1.9879890149908415	0.13004122103386812
1.9912426794998281	0.13004122103386812
1.9944963440088148	0.13004122103386812
1.9977500085178015	0.13004122103386812
2.001003673026788	0.13004122103386812
2.004257337535775	0.13004122103386812
2.0075110020447613	0.13004122103386812
2.010764666553748	0.13004122103386812
2.0140183310627346	0.13004122103386812
2.0172719955717215	0.13004122103386812
2.020525660080708	0.13004122103386812
2.023779324589695	0.13004122103386812
2.0270329890986813	0.13004122103386812
2.030286653607668	0.13004122103386812
2.0335403181166547	0.13004122103386812
2.036793982625641	0.13004122103386812
2.040047647134628	0.13004122103386812
2.0433013116436145	0.13004122103386812
2.0465549761526014	0.13004122103386812
2.049808640661588	0.13004122103386812
2.0530623051705743	0.13004122103386812
2.056315969679561	0.13004122103386812
2.0595696341885477	0.13004122103386812
2.0628232986975346	0.13004122103386812
2.066076963206521	0.13004122103386812
2.069330627715508	0.13004122103386812
2.0725842922244944	0.13004122103386812
2.0758379567334813	0.13004122103386812
2.0790916212424677	0.13004122103386812
2.082345285751454	0.13004122103386812
2.085598950260441	0.13004122103386812
2.0888526147694275	0.13004122103386812
2.0921062792784144	0.13004122103386812
2.095359943787401	0.13004122103386812
2.0986136082963878	0.13004122103386812
2.101867272805374	0.13004122103386812
2.1051209373143607	0.13004122103386812
2.1083746018233476	0.13004122103386812
2.111628266332334	0.13004122103386812
2.114881930841321	0.13004122103386812
2.1181355953503074	0.13004122103386812
2.1213892598592943	0.13004122103386812
2.1246429243682807	0.13004122103386812
2.127896588877267	0.13004122103386812
2.131150253386254	0.13004122103386812
2.1344039178952405	0.13004122103386812
2.1376575824042274	0.13004122103386812
2.140911246913214	0.13004122103386812
2.144164911422201	0.13004122103386812
2.1474185759311872	0.13004122103386812
2.150672240440174	0.13004122103386812
2.1539259049491606	0.13004122103386812
2.157179569458147	0.13004122103386812
2.160433233967134	0.13004122103386812
2.1636868984761204	0.13004122103386812
2.1669405629851073	0.13004122103386812
2.1701942274940937	0.13004122103386812
2.1734478920030806	0.13004122103386812
2.176701556512067	0.13004122103386812
2.1799552210210535	0.13004122103386812
2.1832088855300404	0.13004122103386812
2.186462550039027	0.13004122103386812
2.189716214548014	0.13004122103386812
2.1929698790570002	0.13004122103386812
2.196223543565987	0.13004122103386812
2.1994772080749736	0.13004122103386812
2.2027308725839605	0.13004122103386812
2.205984537092947	0.13004122103386812
2.2092382016019334	0.13004122103386812
2.2124918661109203	0.13004122103386812
2.2157455306199068	0.13004122103386812
2.2189991951288937	0.13004122103386812
2.22225285963788	0.13004122103386812
2.225506524146867	0.13004122103386812
2.2287601886558535	0.13004122103386812
2.23201385316484	0.13004122103386812
2.235267517673827	0.13004122103386812
2.2385211821828133	0.13004122103386812
2.2417748466918	0.13004122103386812
2.2450285112007866	0.13004122103386812
2.2482821757097735	0.13004122103386812
2.25153584021876	0.13004122103386812
2.254789504727747	0.13004122103386812
2.2580431692367333	0.13004122103386812
2.2612968337457198	0.13004122103386812
2.2645504982547067	0.13004122103386812
2.267804162763693	0.13004122103386812
2.27105782727268	0.13004122103386812
2.2743114917816665	0.13004122103386812
2.2775651562906534	0.13004122103386812
2.28081882079964	0.13004122103386812
2.2840724853086263	0.13004122103386812
2.287326149817613	0.13004122103386812
2.2905798143265996	0.13004122103386812
2.2938334788355865	0.13004122103386812
2.297087143344573	0.13004122103386812
2.30034080785356	0.13004122103386812
2.3035944723625463	0.13004122103386812
2.306848136871533	0.13004122103386812
2.3101018013805197	0.13004122103386812
2.313355465889506	0.13004122103386812
2.316609130398493	0.13004122103386812
2.3198627949074795	0.13004122103386812
2.3231164594164664	0.13004122103386812
2.326370123925453	0.13004122103386812
2.3296237884344397	0.13004122103386812
2.332877452943426	0.13004122103386812
2.3361311174524126	0.13004122103386812
2.3393847819613995	0.13004122103386812
2.342638446470386	0.13004122103386812
2.345892110979373	0.13004122103386812
2.3491457754883593	0.13004122103386812
2.3523994399973462	0.13004122103386812
2.3556531045063327	0.13004122103386812
2.358906769015319	0.13004122103386812
2.362160433524306	0.13004122103386812
2.3654140980332925	0.13004122103386812
2.3686677625422794	0.13004122103386812
2.371921427051266	0.13004122103386812
2.3751750915602527	0.13004122103386812
2.378428756069239	0.13004122103386812
2.381682420578226	0.13004122103386812
2.3849360850872126	0.13004122103386812
2.388189749596199	0.13004122103386812
2.391443414105186	0.13004122103386812
2.3946970786141724	0.13004122103386812
2.3979507431231593	0.13004122103386812
2.4012044076321457	0.13004122103386812
2.4044580721411326	0.13004122103386812
2.407711736650119	0.13004122103386812
2.4109654011591055	0.13004122103386812
2.4142190656680924	0.13004122103386812
2.417472730177079	0.13004122103386812
2.4207263946860658	0.13004122103386812
2.423980059195052	0.13004122103386812
2.427233723704039	0.13004122103386812
2.4304873882130256	0.13004122103386812
2.4337410527220125	0.13004122103386812
2.436994717230999	0.13004122103386812
2.4402483817399854	0.13004122103386812
2.4435020462489723	0.13004122103386812
2.4467557107579587	0.13004122103386812
2.4500093752669456	0.13004122103386812
2.453263039775932	0.13004122103386812
2.456516704284919	0.13004122103386812
2.4597703687939054	0.13004122103386812
2.463024033302892	0.13004122103386812
2.4662776978118788	0.13004122103386812
2.4695313623208652	0.13004122103386812
2.472785026829852	0.13004122103386812
2.4760386913388386	0.13004122103386812
2.4792923558478255	0.13004122103386812
2.482546020356812	0.13004122103386812
2.485799684865799	0.13004122103386812
2.4890533493747853	0.13004122103386812
2.4923070138837717	0.13004122103386812
2.4955606783927586	0.13004122103386812
2.498814342901745	0.13004122103386812
2.502068007410732	0.13004122103386812
2.5053216719197184	0.13004122103386812
2.5085753364287053	0.13004122103386812
2.511829000937692	0.13004122103386812
2.5150826654466782	0.13004122103386812
2.518336329955665	0.13004122103386812
2.5215899944646516	0.13004122103386812
2.5248436589736385	0.13004122103386812
2.528097323482625	0.13004122103386812
2.531350987991612	0.13004122103386812
2.5346046525005983	0.13004122103386812
2.5378583170095848	0.13004122103386812
2.5411119815185716	0.13004122103386812
2.544365646027558	0.13004122103386812
2.547619310536545	0.13004122103386812
2.5508729750455315	0.13004122103386812
2.5541266395545184	0.13004122103386812
2.557380304063505	0.13004122103386812
2.5606339685724917	0.13004122103386812
2.563887633081478	0.13004122103386812
2.5671412975904646	0.13004122103386812
2.5703949620994515	0.13004122103386812
2.573648626608438	0.13004122103386812
2.576902291117425	0.13004122103386812
2.5801559556264113	0.13004122103386812
2.583409620135398	0.13004122103386812
2.5866632846443847	0.13004122103386812
2.589916949153371	0.13004122103386812
2.593170613662358	0.13004122103386812
2.5964242781713445	0.13004122103386812
2.5996779426803314	0.13004122103386812
2.602931607189318	0.13004122103386812
2.6061852716983047	0.13004122103386812
2.609438936207291	0.13004122103386812
2.612692600716278	0.13004122103386812
2.6159462652252645	0.13004122103386812
2.619199929734251	0.13004122103386812
2.622453594243238	0.13004122103386812
2.6257072587522243	0.13004122103386812
2.6289609232612112	0.13004122103386812
2.6322145877701977	0.13004122103386812
2.6354682522791846	0.13004122103386812
2.638721916788171	0.13004122103386812
2.6419755812971575	0.13004122103386812
2.6452292458061444	0.13004122103386812
2.648482910315131	0.13004122103386812
2.6517365748241177	0.13004122103386812
2.654990239333104	0.13004122103386812
2.658243903842091	0.13004122103386812
2.6614975683510775	0.13004122103386812
2.6647512328600644	0.13004122103386812
2.668004897369051	0.13004122103386812
2.6712585618780373	0.13004122103386812
2.6745122263870242	0.13004122103386812
2.6777658908960107	0.13004122103386812
2.6810195554049976	0.13004122103386812
2.684273219913984	0.13004122103386812
2.687526884422971	0.13004122103386812
2.6907805489319574	0.13004122103386812
2.694034213440944	0.13004122103386812
2.6972878779499307	0.13004122103386812
2.700541542458917	0.13004122103386812
2.703795206967904	0.13004122103386812
2.7070488714768906	0.13004122103386812
2.7103025359858774	0.13004122103386812
2.713556200494864	0.13004122103386812
2.7168098650038504	0.13004122103386812
2.7200635295128373	0.13004122103386812
2.7233171940218237	0.13004122103386812
2.7265708585308106	0.13004122103386812
2.729824523039797	0.13004122103386812
2.733078187548784	0.13004122103386812
2.7363318520577704	0.13004122103386812
2.7395855165667573	0.13004122103386812
2.7428391810757438	0.13004122103386812
2.74609284558473	0.13004122103386812
2.749346510093717	0.13004122103386812
2.7526001746027036	0.13004122103386812
2.7558538391116905	0.13004122103386812
2.759107503620677	0.13004122103386812
2.762361168129664	0.13004122103386812
2.7656148326386503	0.13004122103386812
2.7688684971476367	0.13004122103386812
2.7721221616566236	0.13004122103386812
2.77537582616561	0.13004122103386812
2.778629490674597	0.13004122103386812
2.7818831551835834	0.13004122103386812
2.7851368196925703	0.13004122103386812
2.7883904842015568	0.13004122103386812
2.7916441487105437	0.13004122103386812
2.79489781321953	0.13004122103386812
2.7981514777285166	0.13004122103386812
2.8014051422375035	0.13004122103386812
2.80465880674649	0.13004122103386812
2.807912471255477	0.13004122103386812
2.8111661357644633	0.13004122103386812
2.81441980027345	0.13004122103386812
2.8176734647824366	0.13004122103386812
2.820927129291423	0.13004122103386812
2.82418079380041	0.13004122103386812
2.8274344583093964	0.13004122103386812
2.8306881228183833	0.13004122103386812
2.83394178732737	0.13004122103386812
2.8371954518363567	0.13004122103386812
2.840449116345343	0.13004122103386812
2.84370278085433	0.13004122103386812
2.8469564453633165	0.13004122103386812
2.850210109872303	0.13004122103386812
2.85346377438129	0.13004122103386812
2.8567174388902763	0.13004122103386812
2.859971103399263	0.13004122103386812
2.8632247679082496	0.13004122103386812
2.8664784324172365	0.13004122103386812
2.869732096926223	0.13004122103386812
2.8729857614352095	0.13004122103386812
2.8762394259441963	0.13004122103386812
2.879493090453183	0.13004122103386812
2.8827467549621697	0.13004122103386812
2.886000419471156	0.13004122103386812
2.889254083980143	0.13004122103386812
2.8925077484891295	0.13004122103386812
2.8957614129981164	0.13004122103386812
2.899015077507103	0.13004122103386812
2.9022687420160893	0.13004122103386812
2.905522406525076	0.13004122103386812
2.9087760710340627	0.13004122103386812
2.9120297355430496	0.13004122103386812
2.915283400052036	0.13004122103386812
2.918537064561023	0.13004122103386812
2.9217907290700094	0.13004122103386812
2.925044393578996	0.13004122103386812
2.9282980580879827	0.13004122103386812
2.931551722596969	0.13004122103386812
2.934805387105956	0.13004122103386812
2.9380590516149425	0.13004122103386812
2.9413127161239294	0.13004122103386812
2.944566380632916	0.13004122103386812
2.9478200451419023	0.13004122103386812
2.951073709650889	0.13004122103386812
2.9543273741598757	0.13004122103386812
2.9575810386688626	0.13004122103386812
2.960834703177849	0.13004122103386812
2.964088367686836	0.13004122103386812
2.9673420321958224	0.13004122103386812
2.9705956967048093	0.13004122103386812
2.9738493612137957	0.13004122103386812
2.977103025722782	0.13004122103386812
2.980356690231769	0.13004122103386812
2.9836103547407555	0.13004122103386812
2.9868640192497424	0.13004122103386812
2.990117683758729	0.13004122103386812
2.993371348267716	0.13004122103386812
2.9966250127767022	0.13004122103386812
2.9998786772856887	0.13004122103386812
3.0031323417946756	0.13004122103386812
3.006386006303662	0.13004122103386812
3.009639670812649	0.13004122103386812
3.0128933353216354	0.13004122103386812
3.0161469998306223	0.13004122103386812
3.0194006643396087	0.13004122103386812
3.0226543288485956	0.13004122103386812
3.025907993357582	0.13004122103386812
3.0291616578665685	0.13004122103386812
3.0324153223755554	0.13004122103386812
3.035668986884542	0.13004122103386812
3.038922651393529	0.13004122103386812
3.0421763159025152	0.13004122103386812
3.045429980411502	0.13004122103386812
3.0486836449204886	0.13004122103386812
3.051937309429475	0.13004122103386812
3.055190973938462	0.13004122103386812
3.0584446384474484	0.13004122103386812
3.0616983029564353	0.13004122103386812
3.0649519674654218	0.13004122103386812
3.0682056319744087	0.13004122103386812
3.071459296483395	0.13004122103386812
3.074712960992382	0.13004122103386812
3.0779666255013685	0.13004122103386812
3.081220290010355	0.13004122103386812
3.084473954519342	0.13004122103386812
3.0877276190283283	0.13004122103386812
3.090981283537315	0.13004122103386812
3.0942349480463016	0.13004122103386812
3.0974886125552885	0.13004122103386812
3.100742277064275	0.13004122103386812
3.1039959415732614	0.13004122103386812
3.1072496060822483	0.13004122103386812
3.1105032705912348	0.13004122103386812
3.1137569351002217	0.13004122103386812
3.117010599609208	0.13004122103386812
3.120264264118195	0.13004122103386812
3.1235179286271815	0.13004122103386812
3.126771593136168	0.13004122103386812
3.130025257645155	0.13004122103386812
3.1332789221541413	0.13004122103386812
3.136532586663128	0.13004122103386812
3.1397862511721146	0.13004122103386812
3.1430399156811015	0.13004122103386812
3.146293580190088	0.13004122103386812
3.149547244699075	0.13004122103386812
3.1528009092080613	0.13004122103386812
3.156054573717048	0.13004122103386812
3.1593082382260347	0.13004122103386812
3.162561902735021	0.13004122103386812
3.165815567244008	0.13004122103386812
3.1690692317529945	0.13004122103386812
3.1723228962619814	0.13004122103386812
3.175576560770968	0.13004122103386812
3.1788302252799543	0.13004122103386812
3.182083889788941	0.13004122103386812
3.1853375542979276	0.13004122103386812
3.1885912188069145	0.13004122103386812
3.191844883315901	0.13004122103386812
3.195098547824888	0.13004122103386812
3.1983522123338743	0.13004122103386812
3.2016058768428612	0.13004122103386812
3.2048595413518477	0.13004122103386812
3.208113205860834	0.13004122103386812
3.211366870369821	0.13004122103386812
3.2146205348788075	0.13004122103386812
3.2178741993877944	0.13004122103386812
3.221127863896781	0.13004122103386812
3.2243815284057677	0.13004122103386812
3.227635192914754	0.13004122103386812
3.2308888574237407	0.13004122103386812
3.2341425219327276	0.13004122103386812
3.237396186441714	0.13004122103386812
3.240649850950701	0.13004122103386812
3.2439035154596874	0.13004122103386812
3.2471571799686743	0.13004122103386812
3.2504108444776607	0.13004122103386812


==> usethis461.dat <==
x	f(x)
0.0	1.0
0.11673779308176546	0.8062669699860572
0.23347558616353092	0.5398840537168856
0.3502133792452964	0.3075511851471345
0.46695117232706185	0.13896431104914278
0.5836889654088273	0.041755338665883886
0.7004267584905928	0.021224203582756576
0.8171645515723582	0.03500403610479209
0.9339023446541237	0.029028504334881525
1.0506401377358892	0.015400098543857425
1.1673779308176546	0.0069023866976894105
1.28411572389942	0.0038159536214868546
1.4008535169811855	0.0
1.517591310062951	0.001853736667294
1.6343291031447165	0.0029153351968350086


==> usethis532.dat <==
x	f(x)
0.0	1.0
0.12007088417169258	0.8715427166564231
0.24014176834338516	0.5808236017209591
0.3602126525150777	0.36627740217168664
0.4802835366867703	0.18192993239090371
0.6003544208584629	0.08502356074574928
0.7204253050301554	0.05998315463589021
0.8404961892018481	0.10004780441166516
0.9605670733735406	0.16679837269880388
1.0806379575452332	0.21187110369655032
1.2007088417169258	0.22050688745073976
1.3207797258886185	0.1884091374718301
1.440850610060311	0.12446220036877702
1.5609214942320035	0.050141186321406045
1.6809923784036962	0.0


==> usethis635.dat <==
x	f(x)
0.0	1.0
0.12168337469909536	0.8213496932515338
0.24336674939819072	0.6907975460122703
0.3650501240972861	0.576736196319019
0.48673349879638145	0.41766871165644226
0.6084168734954768	0.22836809815951
0.7301002481945722	0.13423312883435629
0.8517836228936675	0.07210633946830329
0.9734669975927629	0.030429447852760725
1.0951503722918583	0.0
1.2168337469909536	0.0079249368459038
1.3385171216900489	0.022791411042944847
1.4602004963891444	0.03168098159509115
1.5818838710882397	0.035198719658574226
1.703567245787335	0.0420970440602333


==> usethis671.dat <==
x	f(x)
0.0	1.0
0.09926640351379401	0.900434093571281
0.19853280702758802	0.7797836422517744
0.29779921054138203	0.5907255563977125
0.39706561405517604	0.47483865040538364
0.49633201756897005	0.3464962447460897
0.5955984210827641	0.22117335415757555
0.6948648245965581	0.14265945474172614
0.7941312281103521	0.07445541435757108
0.8933976316241461	0.023584766367099608
0.9926640351379401	0.0
1.0919304386517341	0.0071229242747882756
1.1911968421655281	0.012950458209880724
1.2904632456793221	0.021503958969319645
1.3897296491931161	0.03048364162537642


==> usethisfov1.dat <==
x	f(x)
0.0	1.0
0.1157385879576202	0.7964779313419527
0.2314771759152404	0.5414623272403033
0.34721576387286057	0.3016495764600983
0.4629543518304808	0.1401396938623873
0.578692939788101	0.06772180115916257
0.6944315277457211	0.06684995294001156
0.8101701157033414	0.11337122900876828
0.9259087036609616	0.11865486274759567
1.0416472916185817	0.08870454111203137
1.157385879576202	0.06777949699719399
1.2731244675338222	0.029898573339278037
1.3888630554914423	0.01978377173428468
1.5046016434490626	0.003818643509275159
1.6203402314066828	0.0


==> usethisfov1fit.dat <==
x	f(x)
# gaussian sig = 0.2284943417700655
0.0	0.9519104468414368
0.0016219621936002832	0.9518864645221604
0.0032439243872005663	0.951814521189517
0.00486588658080085	0.9516946277181493
0.006487848774401133	0.9515268022294182
0.008109810968001415	0.9513110700868379
0.0097317731616017	0.951047463889687
0.011353735355201983	0.9507360234647984
0.012975697548802265	0.9503767958565315
0.014597659742402548	0.9499698353149278
0.01621962193600283	0.9495152032820574
0.017841584129603114	0.9490129683765577
0.0194635463232034	0.948463206376373
0.021085508516803683	0.947866000199699
0.022707470710403965	0.9472214398841392
0.024329432904004248	0.9465296225640817
0.02595139509760453	0.9457906524463026
0.027573357291204813	0.9450046407838059
0.029195319484805096	0.9441717058479088
0.03081728167840538	0.943291972898582
0.03243924387200566	0.9423655741530553
0.03406120606560595	0.9413926487526997
0.03568316825920623	0.9403733427281982
0.03730513045280651	0.9393078089630156
0.0389270926464068	0.9381962071551838
0.04054905484000708	0.9370387037774106
0.042171017033607365	0.9358354720355314
0.043792979227207644	0.9345866918253145
0.04541494142080793	0.933292549687637
0.04703690361440821	0.931953238762046
0.048658865808008496	0.9305689587387226
0.050280828001608775	0.9291399158088627
0.05190279019520906	0.9276663226134957
0.05352475238880935	0.9261483981907552
0.05514671458240963	0.9245863679216226
0.05676867677600991	0.9229804634741612
0.05839063896961019	0.9213309227462598
0.06001260116321048	0.9196379898069074
0.06163456335681076	0.9179019148360164
0.06325652555041104	0.9161229540628184
0.06487848774401132	0.9143013697028513
0.06650044993761162	0.9124374298935597
0.0681224121312119	0.9105314086285329
0.06974437432481218	0.9085835856903994
0.07136633651841245	0.9065942465824051
0.07298829871201275	0.9045636824586946
0.07461026090561303	0.9024921900533223
0.0762322230992133	0.9003800716080168
0.0778541852928136	0.8982276347987218
0.07947614748641388	0.8960351926609409
0.08109810968001416	0.8938030635139089
0.08272007187361444	0.8915315708836185
0.08434203406721473	0.8892210434247249
0.08596399626081501	0.8868718148413579
0.08758595845441529	0.8844842238068663
0.08920792064801557	0.8820586138825212
0.09082988284161586	0.8795953334352075
0.09245184503521614	0.8770947355541298
0.09407380722881642	0.8745571779665602
0.09569576942241671	0.8719830229526568
0.09731773161601699	0.8693726372593823
0.09893969380961727	0.8667263920135481
0.10056165600321755	0.8640446626340161
0.10218361819681784	0.8613278287430861
0.10380558039041812	0.8585762740770969
0.1054275425840184	0.8557903863962715
0.1070495047776187	0.8529705573938369
0.10867146697121897	0.8501171826044456
0.11029342916481925	0.8472306613119326
0.11191539135841953	0.844311396456433
0.11353735355201983	0.8413597945408957
0.1151593157456201	0.8383762655370186
0.11678127793922038	0.835361222790639
0.11840324013282068	0.8323150829266092
0.12002520232642096	0.8292382657531857
0.12164716452002124	0.8261311941659653
0.12326912671362152	0.8229942940513961
0.12489108890722181	0.819827994189898
0.1265130511008221	0.8166327261586183
0.12813501329442237	0.8134089242338566
0.12975697548802265	0.8101570252931902
0.13137893768162293	0.8068774687173278
0.13300089987522323	0.8035706962917234
0.1346228620688235	0.8002371521079834
0.1362448242624238	0.7968772824650938
0.13786678645602407	0.7934915357704996
0.13948874864962435	0.7900803624410684
0.14111071084322463	0.786644214803966
0.1427326730368249	0.783183546997475
0.14435463523042522	0.7796988148717885
0.1459765974240255	0.7761904758898064
0.14759855961762577	0.7726589890279644
0.14922052181122605	0.7691048146771283
0.15084248400482633	0.76552841454358
0.1524644461984266	0.7619302515501251
0.1540864083920269	0.7583107897373536
0.1557083705856272	0.7546704941650805
0.15733033277922748	0.751009830813996
0.15895229497282776	0.7473292664875537
0.16057425716642804	0.7436292687141265
0.16219621936002832	0.7399103056494551
0.1638181815536286	0.7361728459794228
0.16544014374722887	0.7324173588231767
0.16706210594082915	0.7286443136366315
0.16868406813442946	0.7248541801163738
0.17030603032802974	0.7210474281040029
0.17192799252163002	0.7172245274909268
0.1735499547152303	0.713385948123646
0.17517191690883058	0.7095321597095459
0.17679387910243086	0.7056636317232284
0.17841584129603114	0.7017808333134041
0.18003780348963144	0.6978842332103717
0.18165976568323172	0.6939742996341101
0.183281727876832	0.690051500203006
0.18490369007043228	0.6861163018432421
0.18652565226403256	0.6821691706988687
0.18814761445763284	0.6782105720425831
0.18976957665123312	0.6742409701872378
0.19139153884483343	0.6702608283981024
0.1930135010384337	0.6662706088058988
0.19463546323203398	0.6622707723206332
0.19625742542563426	0.6582617785462457
0.19787938761923454	0.6542440856960974
0.19950134981283482	0.6502181505093172
0.2011233120064351	0.6461844281680266
0.2027452742000354	0.6421433722154634
0.2043672363936357	0.6380954344750219
0.20598919858723597	0.6340410649702313
0.20761116078083625	0.6299807118456856
0.20923312297443653	0.6259148212889486
0.2108550851680368	0.621843837453447
0.21247704736163708	0.61776820238237
0.2140990095552374	0.6136883559335924
0.21572097174883767	0.6096047357056368
0.21734293394243795	0.6055177769646892
0.21896489613603823	0.6014279125726849
0.2205868583296385	0.5973355729164784
0.2222088205232388	0.5932411858381108
0.22383078271683907	0.5891451765661894
0.22545274491043937	0.5850479676483918
0.22707470710403965	0.5809499788851079
0.22869666929763993	0.5768516272642308
0.2303186314912402	0.5727533268971087
0.2319405936848405	0.5686554889556703
0.23356255587844077	0.5645585216107322
0.23518451807204105	0.5604628299714995
0.23680648026564136	0.556368816026271
0.23842844245924164	0.5522768785843529
0.24005040465284191	0.5481874132191978
0.2416723668464422	0.5441008122127686
0.24329432904004247	0.5400174645011421
0.24491629123364275	0.5359377556213546
0.24653825342724303	0.5318620676594996
0.24816021562084334	0.5277907792000814
0.24978217781444362	0.5237242652766319
0.2514041400080439	0.5196628973235953
0.2530261022016442	0.5156070431294851
0.25464806439524446	0.511557066791319
0.25627002658884473	0.507513328670334
0.257891988782445	0.503476185348986
0.2595139509760453	0.4994459895892355
0.2611359131696456	0.49542309029212506
0.26275787536324585	0.4914078324586456
0.26437983755684613	0.4874005571518967
0.26600179975044647	0.4834016014605404
0.26762376194404675	0.4794112984635506
0.269245724137647	0.4754299771962539
0.2708676863312473	0.4714579626176675
0.2724896485248476	0.4674955755791285
0.27411161071844786	0.46354313279421544
0.27573357291204814	0.4596009468099598
0.2773555351056484	0.4556693259793459
0.2789774972992487	0.45174857443509553
0.280599459492849	0.44783899206473515
0.28222142168644926	0.44394087448694164
0.28384338388004954	0.44005451302916354
0.2854653460736498	0.4361801947065122
0.2870873082672501	0.4323182022019192
0.28870927046085043	0.42846881384755464
0.2903312326544507	0.4246323036075009
0.291953194848051	0.42080894106167516
0.29357515704165127	0.4169989913909952
0.29519711923525155	0.4132027153637827
0.2968190814288518	0.4094203693233944
0.2984410436224521	0.4056522051770761
0.3000630058160524	0.40189847038603144
0.30168496800965267	0.39815940795669497
0.30330693020325294	0.3944352564332048
0.3049288923968532	0.3907262498910633
0.3065508545904535	0.38703261793197696
0.3081728167840538	0.3833545856798671
0.30979477897765406	0.37969237377804077
0.3114167411712544	0.3760461983875121
0.3130387033648547	0.3724162711864629
0.31466066555845496	0.36880279937083293
0.31628262775205523	0.365205985656028
0.3179045899456555	0.361626028279735
0.3195265521392558	0.35806312100583204
0.32114851433285607	0.35451745312938165
0.32277047652645635	0.3509892094826961
0.32439243872005663	0.34747857044246017
0.3260144009136569	0.3439857119379016
0.3276363631072572	0.3405108054599936
0.32925832530085747	0.33705401807167856
0.33088028749445775	0.3336155124190982
0.332502249688058	0.330195446743817
0.3341242118816583	0.3267939748960256
0.33574617407525864	0.32341124634870916
0.3373681362688589	0.32004740621276884
0.3389900984624592	0.3167025952530777
0.3406120606560595	0.3133769499054616
0.34223402284965976	0.3100706022945869
0.34385598504326004	0.3067836802527414
0.3454779472368603	0.3035163073394935
0.3470999094304606	0.30026860286221346
0.3487218716240609	0.29704068189744304
0.35034383381766115	0.2938326553130968
0.35196579601126143	0.2906446297914797
0.3535877582048617	0.28747670785310586
0.355209720398462	0.28432898788130195
0.35683168259206227	0.2812015641475798
0.3584536447856626	0.2780945268377625
0.3600756069792629	0.2750079620788459
0.36169756917286316	0.2719419519665835
0.36331953136646344	0.2688965745937727
0.3649414935600637	0.26587190407923195
0.366563455753664	0.2628680105974481
0.3681854179472643	0.2598849604088797
0.36980738014086456	0.2569228158908991
0.37142934233446484	0.2539816355693571
0.3730513045280651	0.2510614741507525
0.3746732667216654	0.2481623825549924
0.3762952289152657	0.24528440794872394
0.37791719110886596	0.24242759377922266
0.37953915330246624	0.23959197980881977
0.38116111549606657	0.2367776021498528
0.38278307768966685	0.23398449330012272
0.38440503988326713	0.23121268217883945
0.3860270020768674	0.22846219416304192
0.3876489642704677	0.22573305112447392
0.38927092646406797	0.22302527146690043
0.39089288865766825	0.22033887016384682
0.3925148508512685	0.21767385879674656
0.3941368130448688	0.21503024559347872
0.3957587752384691	0.2124080354672807
0.39738073743206936	0.20980723005601887
0.39900269962566964	0.20722782776180185
0.4006246618192699	0.20466982379091966
0.4022466240128702	0.20213321019409344
0.40386858620647054	0.19961797590701869
0.4054905484000708	0.19712410679118791
0.4071125105936711	0.19465158567497493
0.4087344727872714	0.1922003923949672
0.41035643498087165	0.18977050383752936
0.41197839717447193	0.1873618939805826
0.4136003593680722	0.18497453393558608
0.4152223215616725	0.18260839198970294
0.41684428375527277	0.18026343364813766
0.41846624594887305	0.17793962167662947
0.42008820814247333	0.17563691614408622
0.4217101703360736	0.17335527446534554
0.4233321325296739	0.17109465144404748
0.42495409472327417	0.16885499931560496
0.42657605691687445	0.16663626779025786
0.4281980191104748	0.16443840409619642
0.42981998130407506	0.16226135302274075
0.43144194349767534	0.16010505696356137
0.4330639056912756	0.15796945595992934
0.4346858678848759	0.15585448774398025
0.4363078300784762	0.15376008778198103
0.43792979227207646	0.15168618931758515
0.43955175446567674	0.14963272341506353
0.441173716659277	0.14759961900249954
0.4427956788528773	0.14558680291493434
0.4444176410464776	0.14359419993745054
0.44603960324007785	0.14162173284818325
0.44766156543367813	0.13966932246124458
0.4492835276272784	0.137736887669552
0.45090548982087875	0.135824345487547
0.452527452014479	0.13393161109379498
0.4541494142080793	0.13205859787345256
0.4557713764016796	0.13020521746059407
0.45739333859527986	0.12837137978038457
0.45901530078888014	0.12655699309108956
0.4606372629824804	0.12476196402591158
0.4622592251760807	0.1229861976346423
0.463881187369681	0.1212295974251217
0.46550314956328126	0.11949206540449313
0.46712511175688154	0.11777350212024654
0.4687470739504818	0.11607380670103827
0.4703690361440821	0.11439287689728103
0.4719909983376824	0.11273060912149274
0.4736129605312827	0.11108689848839721
0.475234922724883	0.10946163885476778
0.47685688491848327	0.10785472285900535
0.47847884711208355	0.10626604196044287
0.48010080930568383	0.10469548647836927
0.4817227714992841	0.10314294563076425
0.4833447336928844	0.10160830757273691
0.48496669588648467	0.10009145943466138
0.48658865808008495	0.09859228736000215
0.4882106202736852	0.0971106765428222
0.4898325824672855	0.09564651126496809
0.4914545446608858	0.09419967493292489
0.49307650685448606	0.0927700501143355
0.49469846904808634	0.0913575185741781
0.4963204312416867	0.08996196131059594
0.49794239343528696	0.08858325859037479
0.49956435562888724	0.0872212899840612
0.5011863178224875	0.08587593440071857
0.5028082800160878	0.08454707012231417
0.504430242209688	0.0832345748377344
0.5060522044032884	0.08193832567642133
0.5076741665968887	0.08065819924162944
0.5092961287904889	0.07939407164329569
0.5109180909840892	0.07814581853052027
0.5125400531776895	0.07691331512365492
0.5141620153712898	0.07569643624599394
0.51578397756489	0.07449505635506629
0.5174059397584904	0.07330904957352362
0.5190279019520906	0.07213828971962413
0.5206498641456909	0.07098265033730612
0.5222718263392911	0.06984200472585232
0.5238937885328915	0.06871622596913947
0.5255157507264917	0.06760518696447357
0.527137712920092	0.06650876045100663
0.5287596751136923	0.06542681903773533
0.5303816373072926	0.06435923523107771
0.5320035995008929	0.06330588146202845
0.5336255616944932	0.062266630112890235
0.5352475238880935	0.06124135354357997
0.5368694860816937	0.06022992411751062
0.538491448275294	0.05923221422704524
0.5401134104688943	0.05824809631852516
0.5417353726624946	0.05727744291686991
0.5433573348560948	0.05632012664975018
0.5449792970496952	0.05537602027133197
0.5466012592432954	0.05444499668559392
0.5482232214368957	0.05352692896921587
0.549845183630496	0.05262169039404111
0.5514671458240963	0.05172915444911057
0.5530891080176965	0.05084919486227181
0.5547110702112968	0.049981685621361224
0.5563330324048972	0.04912650099496257
0.5579549945984974	0.048283515552741026
0.5595769567920977	0.04745260418535475
0.561198918985698	0.04663364212394557
0.5628208811792983	0.04582650495920902
0.5644428433728985	0.04503106866004659
0.5660648055664989	0.04424720959180043
0.5676867677600991	0.043474804534073944
0.5693087299536994	0.04271373069813806
0.5709306921472996	0.04196386574392733
0.5725526543409	0.04122508779662602
0.5741746165345002	0.040497275462848044
0.5757965787281005	0.03978030784641141
0.5774185409217009	0.03907406456371122
0.5790405031153011	0.03837842575869231
0.5806624653089014	0.037693272117424945
0.5822844275025016	0.0370184848822862
0.583906389696102	0.03635394586574913
0.5855283518897022	0.035699537463783806
0.5871503140833025	0.03505514266887172
0.5887722762769028	0.034420645082637896
0.5903942384705031	0.033795928928102646
0.5920162006641033	0.03318087906155754
0.5936381628577037	0.03257538098406717
0.5952601250513039	0.03197932085260158
0.5968820872449042	0.03139258549080168
0.5985040494385044	0.030815062399381962
0.6001260116321048	0.030246639766173006
0.6017479738257051	0.029687206475808598
0.6033699360193053	0.029136652119060108
0.6049918982129057	0.028594867001822198
0.6066138604065059	0.02806174215375392
0.6082358226001062	0.027537169336578293
0.6098577847937064	0.027021041052045128
0.6114797469873068	0.026513250549559962
0.613101709180907	0.026013691833484197
0.6147236713745073	0.025522259670109213
0.6163456335681076	0.025038849594309742
0.6179675957617079	0.024563357915879318
0.6195895579553081	0.024095681725553025
0.6212115201489085	0.02363571890072076
0.6228334823425088	0.02318336811083584
0.624455444536109	0.022738528822522756
0.6260774067297094	0.02230110130438827
0.6276993689233096	0.02187098663154055
0.6293213311169099	0.021448086689819842
0.6309432933105101	0.021032304179745796
0.6325652555041105	0.0206235426201849
0.6341872176977107	0.020221706351743116
0.635809179891311	0.019826700539887384
0.6374311420849113	0.0194384311778008
0.6390531042785116	0.019056805088975417
0.6406750664721118	0.018681729929547447
0.6422970286657121	0.01831311419037871
0.6439189908593124	0.01795086719888919
0.6455409530529127	0.017594899120644564
0.647162915246513	0.01724512096070359
0.6487848774401133	0.016901444564729126
0.6504068396337136	0.016563782619867642
0.6520288018273138	0.016232048655401288
0.6536507640209142	0.015906157043176748
0.6552727262145144	0.015586022997815788
0.6568946884081147	0.015271562576710841
0.6585166506017149	0.014962692679811087
0.6601386127953153	0.014659331049202178
0.6617605749889155	0.01436139626848488
0.6633825371825158	0.014068807761956157
0.665004499376116	0.013781485793597475
0.6666264615697164	0.013499351465874018
0.6682484237633166	0.013222326718349608
0.669870385956917	0.012950334326121074
0.6714923481505173	0.012683297898076347
0.6731143103441175	0.01242114187498063
0.6747362725377178	0.012163791527394236
0.6763582347313181	0.011911172953426988
0.6779801969249184	0.011663213076332288
0.6796021591185186	0.011419839641945836
0.681224121312119	0.011180981215972056
0.6828460835057192	0.010946567181123168
0.6844680456993195	0.01071652773411396
0.6860900078929197	0.010490793882516832
0.6877119700865201	0.010269297441480566
0.6893339322801203	0.010051971030316948
0.6909558944737206	0.009838748068958784
0.692577856667321	0.009629562774293393
0.6941998188609212	0.009424350156374989
0.6958217810545215	0.009223046014519847
0.6974437432481218	0.009025586933287975
0.6990657054417221	0.008831910278354596
0.7006876676353223	0.008641954192275493
0.7023096298289226	0.008455657590149254
0.7039315920225229	0.008272960155180411
0.7055535542161232	0.00809380233414648
0.7071755164097234	0.007918125332772709
0.7087974786033238	0.007745871111017645
0.710419440796924	0.007576982378273048
0.7120414029905243	0.007411402588481243
0.7136633651841245	0.00724907593517344
0.7152853273777249	0.007089947346431916
0.7169072895713252	0.0069339624797795105
0.7185292517649254	0.00678106771699935
0.7201512139585258	0.0066312101588879915
0.721773176152126	0.006484337619945037
0.7233951383457263	0.006340398623002022
0.7250171005393266	0.0061993423937938535
0.7266390627329269	0.006061118855475303
0.7282610249265271	0.005925678623085816
0.7298829871201274	0.005792972997965024
0.7315049493137277	0.0056629539621221745
0.733126911507328	0.0055355741725617085
0.7347488737009282	0.00541078695556818
0.7363708358945286	0.005288546300952633
0.7379927980881288	0.005168806856263439
0.7396147602817291	0.005051523920963831
0.7412367224753295	0.004936653440578863
0.7428586846689297	0.004824152000814004
0.74448064686253	0.004713976821647941
0.7461026090561302	0.004606085751401917
0.7477245712497306	0.004500437260787784
0.7493465334433308	0.004396990436937279
0.7509684956369311	0.004295704977414406
0.7525904578305314	0.0041965411842134585
0.7542124200241317	0.004099459957744514
0.7558343822177319	0.004004422790808663
0.7574563444113322	0.003911391762564924
0.7590783066049325	0.0038203295324909063
0.7607002687985328	0.0037311993343390557
0.7623222309921331	0.003643964970090557
0.7639441931857334	0.0035585908039086084
0.7655661553793337	0.003475041756092932
0.7671881175729339	0.003393283297037373
0.7688100797665343	0.0033132814411921943
0.7704320419601345	0.003235002741032857
0.7720540041537348	0.00315841428103689
0.773675966347335	0.0030834836716704815
0.7752979285409354	0.0030101790433863314
0.7769198907345356	0.0029384690406343288
0.7785418529281359	0.0028683228158864755
0.7801638151217362	0.002799710023677607
0.7817857773153365	0.002732600814663193
0.7834077395089367	0.0026669658296956784
0.785029701702537	0.0026027761939206363
0.7866516638961374	0.002540003510894046
0.7882736260897376	0.0024786198567219577
0.789895588283338	0.002418597774223691
0.7915175504769382	0.0023599102671198542
0.7931395126705385	0.0023025307942461833
0.7947614748641387	0.002246433263794455
0.7963834370577391	0.002191592027581374
0.7980053992513393	0.0021379818753466243
0.7996273614449396	0.0020855780290809384
0.8012493236385398	0.0020343561373852665
0.8028712858321402	0.0019842922698618567
0.8044932480257404	0.0019353629115382368
0.8061152102193407	0.0018875449573248783
0.8077371724129411	0.0018408157065074298
0.8093591346065413	0.001795152857274268
0.8109810968001416	0.0017505345012801287
0.8126030589937419	0.0017069391182466035
0.8142250211873422	0.0016643455706001058
0.8158469833809424	0.0016227330981480835
0.8174689455745427	0.001582081312794003
0.819090907768143	0.0015423701932918289
0.8207128699617433	0.001503580080040461
0.8223348321553435	0.0014656916699187963
0.8239567943489439	0.0014286860111618483
0.8255787565425441	0.001392544498278466
0.8272007187361444	0.0013572488670111039
0.8288226809297446	0.00132278118933811
0.830444643123345	0.0012891238685189047
0.8320666053169453	0.001256259634182488
0.8336885675105455	0.0012241715374596185
0.8353105297041459	0.0011928429461589875
0.8369324918977461	0.001162257539987757
0.8385544540913464	0.0011323993058166956
0.8401764162849467	0.0011032525329902436
0.841798378478547	0.0010748018086816826
0.8434203406721472	0.0010470320132937305
0.8450423028657476	0.0010199283159046581
0.8466642650593478	0.0009934761697602142
0.8482862272529481	0.0009676613078114442
0.8499081894465483	0.0009424697382985868
0.8515301516401487	0.0009178877403811619
0.8531521138337489	0.0008939018598143449
0.8547740760273492	0.0008704989046717235
0.8563960382209496	0.0008476659411144958
0.8580180004145498	0.0008253902892071721
0.8596399626081501	0.0008036595187797779
0.8612619248017503	0.0007824614453366234
0.8628838869953507	0.0007617841260115848
0.8645058491889509	0.0007416158555699251
0.8661278113825512	0.000721945162456572
0.8677497735761515	0.0007027608048908563
0.8693717357697518	0.0006840517670075998
0.870993697963352	0.0006658072550445051
0.8726156601569524	0.0006480166935757338
0.8742376223505526	0.0006306697217915877
0.8758595845441529	0.0006137561898241461
0.8774815467377532	0.0005972661551187572
0.8791035089313535	0.0005811898788512182
0.8807254711249538	0.0005655178223904808
0.882347433318554	0.0005502406438067525
0.8839693955121544	0.0005353491944247567
0.8855913577057546	0.0005208345154220155
0.8872133198993549	0.0005066878344719115
0.8888352820929551	0.000492900562431353
0.8904572442865555	0.0004794642900727857
0.8920792064801557	0.00046637078486035777
0.893701168673756	0.00045361198776996037
0.8953231308673563	0.0004411800101529333
0.8969450930609566	0.0004290671306431452
0.8985670552545568	0.0004172657921072107
0.9001890174481572	0.0004057685986375464
0.9018109796417575	0.00039456831258801643
0.9034329418353577	0.00038365785165184706
0.905054904028958	0.00037303028598154037
0.9066768662225583	0.0003626788353504808
0.9082988284161586	0.0003525968663559186
0.9099207906097588	0.00034277788966303357
0.9115427528033592	0.00033321555728974293
0.9131647149969594	0.00032390365993195024
0.9147866771905597	0.0003148361243288841
0.91640863938416	0.0003060070106682151
0.9180306015777603	0.0002974105100305951
0.9196525637713605	0.0002890409418732935
0.9212745259649608	0.0002808927515525653
0.9228964881585612	0.00027296050788441843
0.9245184503521614	0.00026523890074341995
0.9261404125457617	0.00025772273869917843
0.927762374739362	0.0002504069466901567
0.9293843369329623	0.0002432865637344366
0.9310062991265625	0.00023635674067708665
0.9326282613201629	0.0002296127379737491
0.9342502235137631	0.00022304992351009
0.9358721857073634	0.00021666377045673318
0.9374941479009636	0.0002104498551593086
0.939116110094564	0.00020440385506323655
0.9407380722881642	0.00019852154667287475
0.9423600344817645	0.00019279880354465003
0.9439819966753648	0.00018723159431379517
0.9456039588689651	0.00018181598075431293
0.9472259210625654	0.00017654811587178803
0.9488478832561656	0.00017142424202866395
0.950469845449766	0.00016644068910160703
0.9520918076433662	0.00016159387267057743
0.9537137698369665	0.00015688029223922056
0.9553357320305668	0.00015229652948620966
0.9569576942241671	0.00014783924654714544
0.9585796564177673	0.00014350518432664603
0.9602016186113677	0.00013929116084023736
0.9618235808049679	0.00013519406958567584
0.9634455429985682	0.0001312108779433138
0.9650675051921684	0.00012733862560514495
0.9666894673857688	0.00012357442303214102
0.968311429579369	0.0001199154499395162
0.9699333917729693	0.0001163589538095378
0.9715553539665697	0.0001129022484315202
0.9731773161601699	0.00010954271246862306
0.9747992783537702	0.00010627778805109312
0.9764212405473705	0.00010310497939557984
0.9780432027409708	0.00010002185145015844
0.979665164934571	9.70260285647025e-05
0.9812871271281713	9.41151931862394e-05
0.9829090893217716	9.128708457893585e-05
0.9845310515153719	8.853949756835192e-05
0.9861530137089721	8.58702813096134e-05
0.9877749759025725	8.327733807914696e-05
0.9893969380961727	8.075862208963275e-05
0.991018900289773	7.831213832782264e-05
0.9926408624833734	7.593594141488494e-05
0.9942628246769736	7.362813448892859e-05
0.9958847868705739	7.13868681093699e-05
0.9975067490641741	6.921033918280764e-05
0.9991287112577745	6.709678991006699e-05
1.0007506734513747	6.504450675408722e-05
1.002372635644975	6.30518194283202e-05
1.0039945978385754	6.11170999053182e-05
1.0056165600321756	5.9238761445186523e-05
1.0072385222257758	5.74152576435808e-05
1.008860484419376	5.56450814989356e-05
1.0104824466129765	5.3926764498607627e-05
1.0121044088065767	5.225887572362729e-05
1.013726371000177	5.0640020971745136e-05
1.0153483331937774	4.90688418984765e-05
1.0169702953873776	4.754401517583875e-05
1.0185922575809778	4.60642516684834e-05
1.020214219774578	4.462829562693162e-05
1.0218361819681785	4.323492389761825e-05
1.0234581441617787	4.1882945149460124e-05
1.025080106355379	4.05711991166584e-05
1.0267020685489792	3.929855585745933e-05
1.0283240307425796	3.8063915028590616e-05
1.0299459929361798	3.6866205175100985e-05
1.03156795512978	3.570438303532859e-05
1.0331899173233803	3.457743286073257e-05
1.0348118795169807	3.348436575032054e-05
1.036433841710581	3.242421899941095e-05
1.0380558039041812	3.139605546247024e-05
1.0396777660977816	3.0398962929771835e-05
1.0412997282913818	2.9432053517623274e-05
1.042921690484982	2.8494463071911493e-05
1.0445436526785823	2.7585350584723955e-05
1.0461656148721827	2.6703897623799933e-05
1.047787577065783	2.584930777457582e-05
1.0494095392593832	2.5020806094585783e-05
1.0510315014529834	2.4217638579987725e-05
1.0526534636465839	2.3439071643984e-05
1.054275425840184	2.2684391606911512e-05
1.0558973880337843	2.195290419777613e-05
1.0575193502273845	2.12439340670156e-05
1.059141312420985	2.0556824310270596e-05
1.0607632746145852	1.9890936002953243e-05
1.0623852368081854	1.9245647745400418e-05
1.0640071990017859	1.8620355218407594e-05
1.065629161195386	1.8014470748936875e-05
1.0672511233889863	1.7427422885798818e-05
1.0688730855825865	1.6858655985111175e-05
1.070495047776187	1.6307629805338573e-05
1.0721170099697872	1.5773819111722135e-05
1.0737389721633874	1.5256713289909105e-05
1.0753609343569877	1.475581596859826e-05
1.076982896550588	1.4270644651016796e-05
1.0786048587441883	1.3800730355049823e-05
1.0802268209377885	1.3345617261844155e-05
1.0818487831313888	1.290486237271362e-05
1.0834707453249892	1.2478035174173534e-05
1.0850927075185894	1.2064717310936592e-05
1.0867146697121897	1.1664502266703396e-05
1.08833663190579	1.1276995052586128e-05
1.0899585940993903	1.090181190300415e-05
1.0915805562929906	1.0538579978894146e-05
1.0932025184865908	1.0186937078080604e-05
1.0948244806801912	9.846531352653971e-06
1.0964464428737914	9.517021033207372e-06
1.0980684050673917	9.198074159784622e-06
1.099690367260992	8.889368319395603e-06
1.1013123294545923	8.590590389957194e-06
1.1029342916481926	8.301436290520415e-06
1.1045562538417928	8.021610737646955e-06
1.106178216035393	7.750827007801085e-06
1.1078001782289935	7.488806705624946e-06
1.1094221404225937	7.235279537967842e-06
1.111044102616194	6.9899830935421675e-06
1.1126660648097944	6.7526626280816685e-06
1.1142880270033946	6.5230708548795825e-06
1.1159099891969948	6.30096774058582e-06
1.117531951390595	6.086120306146439e-06
1.1191539135841955	5.878302432768745e-06
1.1207758757777957	5.677294672799133e-06
1.122397837971396	5.482884065402062e-06
1.1240198001649961	5.294863956931182e-06
1.1256417623585966	5.1130338258854495e-06
1.1272637245521968	4.937199112345249e-06
1.128885686745797	4.7671710517854765e-06
1.1305076489393975	4.602766513164897e-06
1.1321296111329977	4.4438078411926065e-06
1.133751573326598	4.290122702674621e-06
1.1353735355201982	4.141543936845601e-06
1.1369954977137986	3.997909409592624e-06
1.1386174599073988	3.859061871479557e-06
1.140239422100999	3.7248488194825297e-06
1.1418613842945993	3.5951223623491577e-06
1.1434833464881997	3.4697390894953904e-06
1.1451053086818	3.3485599433560648e-06
1.1467272708754002	3.2314500951065616e-06
1.1483492330690004	3.1182788236752456e-06
1.1499711952626008	3.00891939796744e-06
1.151593157456201	2.90324896222372e-06
1.1532151196498013	2.801148424436685e-06
1.1548370818434017	2.702502347752235e-06
1.156459044037002	2.607198844782793e-06
1.1580810062306022	2.5151294747612034e-06
1.1597029684242024	2.426189143466184e-06
1.1613249306178028	2.340276005850994e-06
1.162946892811403	2.2572913713090414e-06
1.1645688550050033	2.177139611510991e-06
1.1661908171986035	2.099728070750056e-06
1.167812779392204	2.0249669787328537e-06
1.1694347415858042	1.952769365755085e-06
1.1710567037794044	1.883050980202248e-06
1.1726786659730046	1.8157302083172872e-06
1.174300628166605	1.75072799617802e-06
1.1759225903602053	1.6879677738287615e-06
1.1775445525538055	1.6273753815114544e-06
1.179166514747406	1.5688789979432464e-06
1.1807884769410062	1.5124090705884e-06
1.1824104391346064	1.4578982478734756e-06
1.1840324013282066	1.4052813132963476e-06
1.185654363521807	1.3544951213801758e-06
1.1872763257154073	1.3054785354250682e-06
1.1888982879090075	1.2581723670108426e-06
1.1905202501026078	1.212519317205712e-06
1.1921422122962082	1.1684639194365326e-06
1.1937641744898084	1.1259524839773877e-06
1.1953861366834087	1.0849330440142348e-06
1.1970080988770089	1.0453553032444045e-06
1.1986300610706093	1.007170584970627e-06
1.2002520232642095	9.703317826502894e-07
1.2018739854578098	9.34793311861429e-07
1.2034959476514102	9.00511063648075e-07
1.2051179098450104	8.674423592082862e-07
1.2067398720386107	8.355459058890927e-07
1.2083618342322109	8.047817544536067e-07
1.2099837964258113	7.751112575861323e-07
1.2116057586194116	7.46497029602173e-07
1.2132277208130118	7.18902907330829e-07
1.214849683006612	6.922939121380693e-07
1.2164716452002124	6.666362130599484e-07
1.2180936073938127	6.418970910157408e-07
1.219715569587413	6.180449040715651e-07
1.2213375317810131	5.950490537259712e-07
1.2229594939746136	5.728799521894665e-07
1.2245814561682138	5.515089906308446e-07
1.226203418361814	5.309085083636772e-07
1.2278253805554145	5.110517629471611e-07
1.2294473427490147	4.919129011760532e-07
1.231069304942615	4.734669309350534e-07
1.2326912671362151	4.5568969389371756e-07
1.2343132293298156	4.3855783901847567e-07
1.2359351915234158	4.2204879687899825e-07
1.237557153717016	4.061407547266728e-07
1.2391791159106162	3.908126323236072e-07
1.2408010781042167	3.760440585010307e-07
1.242423040297817	3.618153484265788e-07
1.2440450024914171	3.481074815604275e-07
1.2456669646850176	3.3490208028081613e-07
1.2472889268786178	3.221813891599443e-07
1.248910889072218	3.0992825487175e-07
1.2505328512658183	2.981261067135744e-07
1.2521548134594187	2.8675893772415543e-07
1.253776775653019	2.7581128638088434e-07
1.2553987378466192	2.6526821885967517e-07
1.2570207000402194	2.551153118412771e-07
1.2586426622338198	2.453386358482556e-07
1.26026462442742	2.3592473909730299e-07
1.2618865866210203	2.268606318519289e-07
1.2635085488146205	2.1813377126101953e-07
1.265130511008221	2.0973204666909266e-07
1.2667524732018212	2.0164376538450317e-07
1.2683744353954214	1.9385763889217948e-07
1.2699963975890218	1.8636276949788003e-07
1.271618359782622	1.7914863739127267e-07
1.2732403219762223	1.7220508811550234e-07
1.2748622841698225	1.6552232043125477e-07
1.276484246363423	1.5909087456363015e-07
1.2781062085570232	1.5290162082048966e-07
1.2797281707506234	1.469457485712108e-07
1.2813501329442236	1.4121475557514183e-07
1.282972095137824	1.3570043764928943e-07
1.2845940573314243	1.3039487866510756e-07
1.2862160195250245	1.2529044086449973e-07
1.2878379817186247	1.2037975548545762e-07
1.2894599439122252	1.1565571368799423e-07
1.2910819061058254	1.1111145777131667e-07
1.2927038682994256	1.06740372673415e-07
1.294325830493026	1.0253607774451499e-07
1.2959477926866263	9.849241878606886e-08
1.2975697548802265	9.46034603471906e-08
1.2991917170738267	9.086347827068796e-08
1.3008136792674272	8.726695248105061e-08
1.3024356414610274	8.38085600069848e-08
1.3040576036546276	8.048316823127695e-08
1.3056795658482279	7.728582836100476e-08
1.3073015280418283	7.421176911128577e-08
1.3089234902354285	7.125639059596912e-08
1.3105454524290288	6.841525841885336e-08
1.312167414622629	6.568409795921194e-08
1.3137893768162294	6.305878884557701e-08
1.3154113390098296	6.053535961191556e-08
1.3170333012034299	5.810998253049335e-08
1.3186552633970303	5.577896861590591e-08
1.3202772255906305	5.353876279489881e-08
1.3218991877842308	5.138593923676821e-08
1.323521149977831	4.931719683928516e-08
1.3251431121714314	4.7329354865231655e-08
1.3267650743650317	4.541934872478862e-08
1.3283870365586319	4.35842258991491e-08
1.330008998752232	4.182114200087438e-08
1.3316309609458326	4.012735696664266e-08
1.3332529231394328	3.850023137816561e-08
1.334874885333033	3.693722290717913e-08
1.3364968475266332	3.5435882880538635e-08
1.3381188097202337	3.39938529615615e-08
1.339740771913834	3.2608861943884994e-08
1.3413627341074341	3.127872265421082e-08
1.3429846963010346	3.000132896042841e-08
1.3446066584946348	2.877465288170499e-08
1.346228620688235	2.7596741797239522e-08
1.3478505828818352	2.6465715750480848e-08
1.3494725450754357	2.5379764845701515e-08
1.351094507269036	2.4337146733919792e-08
1.3527164694626361	2.3336184185250576e-08
1.3543384316562364	2.237526274485972e-08
1.3559603938498368	2.1452828469780005e-08
1.357582356043437	2.0567385743934097e-08
1.3592043182370372	1.9717495168788794e-08
1.3608262804306375	1.890177152715041e-08
1.362448242624238	1.8118881817683352e-08
1.3640702048178381	1.736754335781126e-08
1.3656921670114384	1.664652195273399e-08
1.3673141292050388	1.5954630128363778e-08
1.368936091398639	1.5290725426053744e-08
1.3705580535922393	1.4653708757056635e-08
1.3721800157858395	1.4042522814720394e-08
1.37380197797944	1.3456150542486433e-08
1.3754239401730401	1.2893613655820107e-08
1.3770459023666404	1.235397121626108e-08
1.3786678645602406	1.1836318255839593e-08
1.380289826753841	1.1339784450160136e-08
1.3819117889474413	1.0863532838508451e-08
1.3835337511410415	1.0406758589389729e-08
1.385155713334642	9.968687809958422e-09
1.3867776755282422	9.548576397848484e-09
1.3883996377218424	9.145708933959853e-09
1.3900215999154426	8.759397614806857e-09
1.391643562109043	8.388981223075292e-09
1.3932655243026433	8.033824135082205e-09
1.3948874864962435	7.693315363871998e-09
1.3965094486898437	7.366867636726555e-09
1.3981314108834442	7.053916505903923e-09
1.3997533730770444	6.7539194914614765e-09
1.4013753352706446	6.4663552550548045e-09
1.4029972974642448	6.190722803641779e-09
1.4046192596578453	5.9265407220549586e-09
1.4062412218514455	5.673346433440499e-09
1.4078631840450457	5.43069548659447e-09
1.4094851462386462	5.198160869259652e-09
1.4111071084322464	4.9753323464770294e-09
1.4127290706258466	4.761815823115671e-09
1.4143510328194469	4.557232729734902e-09
1.4159729950130473	4.361219430959811e-09
1.4175949572066475	4.1734266555791594e-09
1.4192169194002477	3.9935189476008956e-09
1.420838881593848	3.8211741375263455e-09
1.4224608437874484	3.6560828331288194e-09
1.4240828059810486	3.4979479290465056e-09
1.4257047681746489	3.346484134522546e-09
1.427326730368249	3.201417518648256e-09
1.4289486925618495	3.062485072486797e-09
1.4305706547554498	2.929434287475717e-09
1.43219261694905	2.802022749527668e-09
1.4338145791426504	2.6800177482677805e-09
1.4354365413362506	2.563195900866024e-09
1.4370585035298509	2.4513427899405184e-09
1.438680465723451	2.3442526150266727e-09
1.4403024279170515	2.2417278571235955e-09
1.4419243901106518	2.143578955846418e-09
1.443546352304252	2.0496239987292134e-09
1.4451683144978522	1.959688422239124e-09
1.4467902766914527	1.873604724077174e-09
1.4484122388850529	1.7912121863563456e-09
1.450034201078653	1.7123566092611783e-09
1.4516561632722533	1.6368900548075703e-09
1.4532781254658538	1.5646706003341157e-09
1.454900087659454	1.4955621013695822e-09
1.4565220498530542	1.4294339635332962e-09
1.4581440120466547	1.3661609231374627e-09
1.459765974240255	1.3056228361719112e-09
1.4613879364338551	1.2477044753628712e-09
1.4630098986274553	1.1922953350085716e-09
1.4646318608210558	1.1392894433046065e-09
1.466253823014656	1.0885851818824218e-09
1.4678757852082562	1.0400851122937247e-09
1.4694977474018565	9.936958091835752e-10
1.471119709595457	9.493276999035869e-10
1.4727416717890571	9.068949103258203e-10
1.4743636339826574	8.663151166263411e-10
1.4759855961762576	8.27509402815689e-10
1.477607558369858	7.904021238015631e-10
1.4792295205634582	7.54920773776577e-10
1.4808514827570585	7.209958597314587e-10
1.482473444950659	6.88560779901271e-10
1.4840954071442591	6.575517069591567e-10
1.4857173693378594	6.279074757786502e-10
1.4873393315314596	5.995694755923684e-10
1.48896129372506	5.72481546380827e-10
1.4905832559186603	5.465898793313857e-10
1.4922052181122605	5.218429212129574e-10
1.4938271803058607	4.981912825178993e-10
1.4954491424994611	4.755876492278309e-10
1.4970711046930614	4.5398669806536226e-10
1.4986930668866616	4.3334501509874854e-10
1.500315029080262	4.1362101757148195e-10
1.5019369912738623	3.9477487883335733e-10
1.5035589534674625	3.767684562541879e-10
1.5051809156610627	3.595652220057528e-10
1.5068028778546632	3.4313019660169383e-10
1.5084248400482634	3.274298850892141e-10
1.5100468022418636	3.1243221579033527e-10
1.5116687644354638	2.9810648149431124e-10
1.5132907266290643	2.844232830063595e-10
1.5149126888226645	2.7135447496150444e-10
1.5165346510162647	2.5887311381564174e-10
1.518156613209865	2.469534079292682e-10
1.5197785754034654	2.355706696624715e-10
1.5214005375970656	2.2470126940280256e-10
1.5230224997906658	2.1432259145060534e-10
1.5246444619842663	2.044129916892489e-10
1.5262664241778665	1.9495175697037084e-10
1.5278883863714667	1.85919066146931e-10
1.529510348565067	1.772959526893877e-10
1.5311323107586674	1.690642688227709e-10
1.5327542729522676	1.6120665112476046e-10
1.5343762351458679	1.5370648752717402e-10
1.535998197339468	1.465478856654525e-10
1.5376201595330685	1.397156425228263e-10
1.5392421217266687	1.3319521531790973e-10
1.540864083920269	1.269726935863833e-10
1.5424860461138692	1.2103477240936285e-10
1.5441080083074696	1.1536872674282389e-10
1.5457299705010699	1.0996238680424335e-10
1.54735193269467	1.0480411447425647e-10
1.5489738948882705	9.988278067280989e-11
1.5505958570818708	9.518774367080152e-11
1.552217819275471	9.070882829973512e-11
1.5538397814690712	8.643630602336024e-11
1.5554617436626716	8.236087583665904e-11
1.5570837058562719	7.847364595889277e-11
1.558705668049872	7.476611628869994e-11
1.5603276302434723	7.123016159051279e-11
1.5619495924370728	6.785801538272149e-11
1.563571554630673	6.464225449919775e-11
1.5651935168242732	6.157578429688112e-11
1.5668154790178734	5.865182448321869e-11
1.5684374412114739	5.5863895538255544e-11
1.570059403405074	5.3205805707182605e-11
1.5716813655986743	5.0671638540087386e-11
1.5733033277922748	4.825574095657754e-11
1.574925289985875	4.5952711813824297e-11
1.5765472521794752	4.375739095741947e-11
1.5781692143730754	4.16648487352621e-11
1.579791176566676	3.967037595546699e-11
1.5814131387602761	3.776947427005022e-11
1.5830351009538763	3.595784696686001e-11
1.5846570631474766	3.4231390152938447e-11
1.586279025341077	3.258618431314924e-11
1.5879009875346772	3.101848622856979e-11
1.5895229497282775	2.9524721239751874e-11
1.5911449119218777	2.810147584056561e-11
1.5927668741154781	2.6745490588901985e-11
1.5943888363090783	2.545365332107076e-11
1.5960107985026786	2.4222992657251775e-11
1.597632760696279	2.3050671785874644e-11
1.5992547228898792	2.1933982515288185e-11
1.6008766850834795	2.087033958154683e-11
1.6024986472770797	1.985727520160343e-11
1.6041206094706801	1.88924338616226e-11
1.6057425716642804	1.7973567330552247e-11
1.6073645338578806	1.7098529889487923e-11
1.6089864960514808	1.6265273767754824e-11
1.6106084582450813	1.5471844776996965e-11
1.6122304204386815	1.4716378134923205e-11
1.6138523826322817	1.3997094470697057e-11
1.6154743448258821	1.3312296004290776e-11
1.6170963070194824	1.2660362892434336e-11
1.6187182692130826	1.2039749734093461e-11
1.6203402314066828	1.1448982228704837e-11


==> usethisfov2.dat <==
x	f(x)
0.0	1.0
0.1157385879576202	0.9085775916761831
0.2314771759152404	0.6207016876030961
0.34721576387286057	0.3610201751046823
0.4629543518304808	0.16742799137165346
0.578692939788101	0.05660449181575968
0.6944315277457211	0.018934427385131854
0.8101701157033414	0.030643319375713976
0.9259087036609616	0.040214258524117974
1.0416472916185817	0.03981546939293442
1.157385879576202	0.03216223680183926
1.2731244675338222	0.022443217865753283
1.3888630554914423	0.016615911686334278
1.5046016434490626	0.009737232639865805
1.6203402314066828	0.0


==> usethisfov2fit.dat <==
x	f(x)
# gaussian sig = 0.24225941311808788
0.0	1.0037123530265057
0.0016219621936002832	1.0036898575840731
0.0032439243872005663	1.0036223742817694
0.00486588658080085	1.0035099121939
0.006487848774401133	1.003352486442047
0.008109810968001415	1.0031501181916813
0.0097317731616017	1.0029028346474196
0.011353735355201983	1.002610669046929
0.012975697548802265	1.0022736606534814
0.014597659742402548	1.0018918547471605
0.01621962193600283	1.0014653026147202
0.017841584129603114	1.000994061538105
0.0194635463232034	1.0004781947816281
0.021085508516803683	0.9999177715778164
0.022707470710403965	0.9993128671119257
0.024329432904004248	0.9986635625051293
0.02595139509760453	0.9979699447963867
0.027573357291204813	0.9972321069229986
0.029195319484805096	0.9964501476998529
0.03081728167840538	0.9956241717973685
0.03243924387200566	0.9947542897181452
0.03406120606560595	0.993840617772324
0.03568316825920623	0.9928832780516699
0.03730513045280651	0.9918823984023801
0.0389270926464068	0.9908381123966309
0.04054905484000708	0.9897505593028686
0.042171017033607365	0.9886198840548553
0.043792979227207644	0.9874462372194804
0.04541494142080793	0.9862297749633436
0.04703690361440821	0.9849706590181254
0.048658865808008496	0.983669056644751
0.050280828001608775	0.9823251405963622
0.05190279019520906	0.9809390890801059
0.05352475238880935	0.9795110857177538
0.05514671458240963	0.9780413195051633
0.05676867677600991	0.9765299847705928
0.05839063896961019	0.9749772811318855
0.06001260116321048	0.9733834134525324
0.06163456335681076	0.9717485917966305
0.06325652555041104	0.9700730313827484
0.06487848774401132	0.9683569525367152
0.06650044993761162	0.966600580643344
0.0681224121312119	0.9648041460971097
0.06974437432481218	0.9629678842517906
0.07136633651841245	0.9610920353690944
0.07298829871201275	0.95917684456628
0.07461026090561303	0.9572225617627947
0.0762322230992133	0.9552294416259399
0.0778541852928136	0.9531977435155843
0.07947614748641388	0.9511277314279397
0.08109810968001416	0.9490196739384177
0.08272007187361444	0.946873844143584
0.08434203406721473	0.944690519602227
0.08596399626081501	0.942469982275561
0.08758595845441529	0.9402125184665785
0.08920792064801557	0.9379184187585736
0.09082988284161586	0.9355879779528522
0.09245184503521614	0.9332214950056482
0.09407380722881642	0.930819272964266
0.09569576942241671	0.928381618902467
0.09731773161601699	0.9259088438551187
0.09893969380961727	0.9234012627521294
0.10056165600321755	0.9208591943516822
0.10218361819681784	0.9182829611727945
0.10380558039041812	0.9156728894272186
0.1054275425840184	0.9130293089507046
0.1070495047776187	0.9103525531336465
0.10867146697121897	0.907642958851132
0.11029342916481925	0.9049008663924146
0.11191539135841953	0.9021266193898314
0.11353735355201983	0.8993205647471849
0.1151593157456201	0.8964830525676118
0.11678127793922038	0.8936144360809571
0.11840324013282068	0.8907150715706775
0.12002520232642096	0.8877853183002934
0.12164716452002124	0.8848255384394103
0.12326912671362152	0.8818360969893325
0.12489108890722181	0.87881736170829
0.1265130511008221	0.8757697030362974
0.12813501329442237	0.8726934940196712
0.12975697548802265	0.8695891102352218
0.13137893768162293	0.8664569297141446
0.13300089987522323	0.8632973328656321
0.1346228620688235	0.8601107024002261
0.1362448242624238	0.8568974232529327
0.13786678645602407	0.8536578825061233
0.13948874864962435	0.8503924693122402
0.14111071084322463	0.8471015748163299
0.1427326730368249	0.8437855920784257
0.14435463523042522	0.8404449159958002
0.1459765974240255	0.837079943225109
0.14759855961762577	0.8336910721044488
0.14922052181122605	0.8302787025753482
0.15084248400482633	0.8268432361047147
0.1524644461984266	0.8233850756067579
0.1540864083920269	0.8199046253649113
0.1557083705856272	0.8164022909537707
0.15733033277922748	0.8128784791610748
0.15895229497282776	0.809333597909743
0.16057425716642804	0.8057680561799966
0.16219621936002832	0.80218226393158
0.1638181815536286	0.7985766320261042
0.16544014374722887	0.7949515721495325
0.16706210594082915	0.7913074967348289
0.16868406813442946	0.7876448188847875
0.17030603032802974	0.7839639522950664
0.17192799252163002	0.780265311177441
0.1735499547152303	0.776549310183301
0.17517191690883058	0.7728163643274066
0.17679387910243086	0.7690668889119272
0.17841584129603114	0.7653012994507756
0.18003780348963144	0.7615200115942644
0.18165976568323172	0.7577234410540963
0.183281727876832	0.7539120035287102
0.18490369007043228	0.7500861146290021
0.18652565226403256	0.7462461898044354
0.18814761445763284	0.7423926442695623
0.18976957665123312	0.7385258929309715
0.19139153884483343	0.7346463503146808
0.1930135010384337	0.7307544304939906
0.19463546323203398	0.7268505470178165
0.19625742542563426	0.7229351128395166
0.19787938761923454	0.7190085402462324
0.19950134981283482	0.7150712407887545
0.2011233120064351	0.7111236252119353
0.2027452742000354	0.7071661033856592
0.2043672363936357	0.7031990842363897
0.20598919858723597	0.6992229756793044
0.20761116078083625	0.6952381845510376
0.20923312297443653	0.691245116543042
0.2108550851680368	0.6872441761355833
0.21247704736163708	0.6832357665323846
0.2140990095552374	0.6792202895959328
0.21572097174883767	0.6751981457834592
0.21734293394243795	0.6711697340836109
0.21896489613603823	0.6671354519538225
0.2205868583296385	0.663095695258403
0.2222088205232388	0.6590508582073481
0.22383078271683907	0.655001333295894
0.22545274491043937	0.6509475112448186
0.22707470710403965	0.6468897809415067
0.22869666929763993	0.6428285293817873
0.2303186314912402	0.6387641416125553
0.2319405936848405	0.6346970006751871
0.23356255587844077	0.6306274875497613
0.23518451807204105	0.6265559811000933
0.23680648026564136	0.622482858019594
0.23842844245924164	0.6184084927779616
0.24005040465284191	0.6143332575687165
0.2416723668464422	0.6102575222575846
0.24329432904004247	0.6061816543317425
0.24491629123364275	0.6021060188499271
0.24653825342724303	0.5980309783934212
0.24816021562084334	0.5939568930179205
0.24978217781444362	0.5898841202062892
0.2514041400080439	0.585813014822211
0.2530261022016442	0.581743929064743
0.25464806439524446	0.577677212423775
0.25627002658884473	0.5736132116364051
0.257891988782445	0.569552270644232
0.2595139509760453	0.5654947305515714
0.2611359131696456	0.5614409295846026
0.26275787536324585	0.5573912030514449
0.26437983755684613	0.5533458833031744
0.26600179975044647	0.549305299695778
0.26762376194404675	0.5452697785530556
0.269245724137647	0.5412396431304645
0.2708676863312473	0.537215213579918
0.2724896485248476	0.5331968069155343
0.27411161071844786	0.5291847369803404
0.27573357291204814	0.5251793144139318
0.2773555351056484	0.5211808466210917
0.2789774972992487	0.5171896377413664
0.280599459492849	0.5132059886196045
0.28222142168644926	0.5092301967774524
0.28384338388004954	0.5052625563858144
0.2854653460736498	0.501303358238271
0.2870873082672501	0.49735288972545855
0.28870927046085043	0.49341143481040967
0.2903312326544507	0.48947927400485114
0.291953194848051	0.4855566843464598
0.29357515704165127	0.4816439393770757
0.29519711923525155	0.4777413091218687
0.2968190814288518	0.4738490600694578
0.2984410436224521	0.4699674551529804
0.3000630058160524	0.46609675373210924
0.30168496800965267	0.46223721157601366
0.30330693020325294	0.4583890808472616
0.3049288923968532	0.45455261008666087
0.3065508545904535	0.45072804419903334
0.3081728167840538	0.4469156244399199
0.30979477897765406	0.4431155884032112
0.3114167411712544	0.43932817000970026
0.3130387033648547	0.43555359949655154
0.31466066555845496	0.43179210340768176
0.31628262775205523	0.4280439045850474
0.3179045899456555	0.4243092221608338
0.3195265521392558	0.42058827155053885
0.32114851433285607	0.4168812644469468
0.32277047652645635	0.4131884088149854
0.32439243872005663	0.4095099088874599
0.3260144009136569	0.4058459651616575
0.3276363631072572	0.402196774396815
0.32925832530085747	0.3985625296124444
0.33088028749445775	0.3949434200875064
0.332502249688058	0.3913396313604262
0.3341242118816583	0.3877513452299446
0.33574617407525864	0.3841787397567943
0.3373681362688589	0.38062198926619645
0.3389900984624592	0.37708126435116524
0.3406120606560595	0.37355673187661703
0.34223402284965976	0.3700485549842712
0.34385598504326004	0.366556893098337
0.3454779472368603	0.3630819019319754
0.3470999094304606	0.3596237334945286
0.3487218716240609	0.3561825360995071
0.35034383381766115	0.35275845437332504
0.35196579601126143	0.34935162926477487
0.3535877582048617	0.3459621980552311
0.355209720398462	0.34259029436957383
0.35683168259206227	0.33923604818782216
0.3584536447856626	0.335899585857467
0.3600756069792629	0.33258103010649415
0.36169756917286316	0.3292805000570862
0.36331953136646344	0.3259981112399936
0.3649414935600637	0.3227339756095646
0.366563455753664	0.31948820155942315
0.3681854179472643	0.3162608939387839
0.36980738014086456	0.31305215406939446
0.37142934233446484	0.3098620797630926
0.3730513045280651	0.3066907653399693
0.3746732667216654	0.3035383016471248
0.3762952289152657	0.3004047760780084
0.37791719110886596	0.29729027259232893
0.37953915330246624	0.29419487173652664
0.38116111549606657	0.29111865066479337
0.38278307768966685	0.28806168316063213
0.38440503988326713	0.28502403965894085
0.3860270020768674	0.28200578726861386
0.3876489642704677	0.2790069897956451
0.38927092646406797	0.2760277077667245
0.39089288865766825	0.2730679984533143
0.3925148508512685	0.2701279158961956
0.3941368130448688	0.26720751093047107
0.3957587752384691	0.26430683121101445
0.39738073743206936	0.2614259212383543
0.39900269962566964	0.25856482238497996
0.4006246618192699	0.2557235729220593
0.4022466240128702	0.25290220804655517
0.40386858620647054	0.2501007599087303
0.4054905484000708	0.24731925764002843
0.4071125105936711	0.24455772738131895
0.4087344727872714	0.24181619231149606
0.41035643498087165	0.2390946726764185
0.41197839717447193	0.2363931858181793
0.4136003593680722	0.23371174620469373
0.4152223215616725	0.23105036545959473
0.41684428375527277	0.2284090523924228
0.41846624594887305	0.22578781302910092
0.42008820814247333	0.2231866506426809
0.4217101703360736	0.22060556578435206
0.4233321325296739	0.21804455631469924
0.42495409472327417	0.21550361743519977
0.42657605691687445	0.21298274171994785
0.4281980191104748	0.21048191914759543
0.42981998130407506	0.20800113713349863
0.43144194349767534	0.20554038056205806
0.4330639056912756	0.20309963181924306
0.4346858678848759	0.2006788708252882
0.4363078300784762	0.19827807506755182
0.43792979227207646	0.1958972196335253
0.43955175446567674	0.1935362772439833
0.441173716659277	0.19119521828626343
0.4427956788528773	0.18887401084766578
0.4444176410464776	0.18657262074896097
0.44603960324007785	0.18429101157799807
0.44766156543367813	0.18202914472339987
0.4492835276272784	0.1797869794083377
0.45090548982087875	0.17756447272437423
0.452527452014479	0.1753615796653655
0.4541494142080793	0.173178253161411
0.4557713764016796	0.1710144441128439
0.45739333859527986	0.16887010142425032
0.45901530078888014	0.16674517203850886
0.4606372629824804	0.16463960097084118
0.4622592251760807	0.16255333134286412
0.463881187369681	0.16048630441663408
0.46550314956328126	0.15843845962867495
0.46712511175688154	0.15640973462398097
0.4687470739504818	0.15440006528998484
0.4703690361440821	0.15240938579048358
0.4719909983376824	0.15043762859951262
0.4736129605312827	0.14848472453516037
0.475234922724883	0.14655060279331494
0.47685688491848327	0.1446351909813344
0.47847884711208355	0.14273841515163302
0.48010080930568383	0.1408601998351757
0.4817227714992841	0.1390004680748725
0.4833447336928844	0.13715914145886568
0.48496669588648467	0.13533614015370207
0.48658865808008495	0.13353138293738323
0.4882106202736852	0.1317447872322859
0.4898325824672855	0.12997626913794663
0.4914545446608858	0.1282257434637022
0.49307650685448606	0.12649312376118022
0.49469846904808634	0.1247783223566331
0.4963204312416867	0.12308125038310794
0.49794239343528696	0.12140181781244745
0.49956435562888724	0.11973993348711395
0.5011863178224875	0.11809550515183186
0.5028082800160878	0.11646843948504178
0.504430242209688	0.11485864213016124
0.5060522044032884	0.1132660177266443
0.5076741665968887	0.11169046994083803
0.5092961287904889	0.110131901496627
0.5109180909840892	0.10859021420586185
0.5125400531776895	0.1070653089985683
0.5141620153712898	0.10555708595292829
0.51578397756489	0.10406544432503215
0.5174059397584904	0.10259028257839369
0.5190279019520906	0.10113149841322681
0.5206498641456909	0.09968898879547594
0.5222718263392911	0.09826264998559919
0.5238937885328915	0.09685237756709754
0.5255157507264917	0.09545806647478791
0.527137712920092	0.09407961102281455
0.5287596751136923	0.09271690493239691
0.5303816373072926	0.09136984135930827
0.5320035995008929	0.09003831292108377
0.5336255616944932	0.08872221172395298
0.5352475238880935	0.08742142938949403
0.5368694860816937	0.08613585708100757
0.538491448275294	0.08486538552960537
0.5401134104688943	0.0836099050600131
0.5417353726624946	0.08236930561608263
0.5433573348560948	0.08114347678601291
0.5449792970496952	0.07993230782727564
0.5466012592432954	0.07873568769124485
0.5482232214368957	0.07755350504752669
0.549845183630496	0.0763856483079891
0.5514671458240963	0.0752320056504875
0.5530891080176965	0.07409246504228706
0.5547110702112968	0.07296691426317713
0.5563330324048972	0.07185524092827912
0.5579549945984974	0.07075733251054435
0.5595769567920977	0.06967307636294093
0.561198918985698	0.06860235974032987
0.5628208811792983	0.06754506982102701
0.5644428433728985	0.06650109372805241
0.5660648055664989	0.06547031855006372
0.5676867677600991	0.06445263136197524
0.5693087299536994	0.06344791924526
0.5709306921472996	0.062456069307936006
0.5725526543409	0.06147696870423476
0.5741746165345002	0.06051050465395325
0.5757965787281005	0.059556564461487625
0.5774185409217009	0.0586150355345499
0.5790405031153011	0.05768580540256682
0.5806624653089014	0.056768761734760746
0.5822844275025016	0.05586379235791434
0.583906389696102	0.054970785273816804
0.5855283518897022	0.054089628676394795
0.5871503140833025	0.053220210968526145
0.5887722762769028	0.05236242077853873
0.5903942384705031	0.051516146976393694
0.5920162006641033	0.050681278689555326
0.5936381628577037	0.049857705318546656
0.5952601250513039	0.0490453165521933
0.5968820872449042	0.048244002382555426
0.5985040494385044	0.047453653119549744
0.6001260116321048	0.046674159405261616
0.6017479738257051	0.04590541222795014
0.6033699360193053	0.04514730293574557
0.6049918982129057	0.044399723250042
0.6066138604065059	0.043662565278586286
0.6082358226001062	0.04293572152826417
0.6098577847937064	0.04221908491758637
0.6114797469873068	0.041512548788874774
0.613101709180907	0.04081600692015227
0.6147236713745073	0.04012935353673607
0.6163456335681076	0.039452483322538395
0.6179675957617079	0.03878529143107417
0.6195895579553081	0.038127673496180264
0.6212115201489085	0.0374795256424458
0.6228334823425088	0.0368407444953576
0.624455444536109	0.036211227191161655
0.6260774067297094	0.03559087138644334
0.6276993689233096	0.0349795752674287
0.6293213311169099	0.034377237559008574
0.6309432933105101	0.03378375753348869
0.6325652555041105	0.033199035019067145
0.6341872176977107	0.03262297040804273
0.635809179891311	0.032055464664755555
0.6374311420849113	0.03149641933326342
0.6390531042785116	0.030945736544755603
0.6406750664721118	0.03040331902470751
0.6422970286657121	0.029869070099777992
0.6439189908593124	0.029342893704452692
0.6455409530529127	0.02882469438743542
0.647162915246513	0.028314377317791035
0.6487848774401133	0.027811848290841906
0.6504068396337136	0.027317013733820967
0.6520288018273138	0.026829780711284574
0.6536507640209142	0.02635005693028702
0.6552727262145144	0.02587775074532087
0.6568946884081147	0.02541277116302456
0.6585166506017149	0.024955027846661496
0.6601386127953153	0.02450443112037242
0.6617605749889155	0.02406089197320498
0.6633825371825158	0.02362432206292245
0.665004499376116	0.023194633719595667
0.6666264615697164	0.0227717399489799
0.6682484237633166	0.022355554435681026
0.669870385956917	0.021945991546112695
0.6714923481505173	0.02154296633124848
0.6731143103441175	0.021146394529171622
0.6747362725377178	0.02075619256742511
0.6763582347313181	0.020372277565165988
0.6779801969249184	0.019994567335125814
0.6796021591185186	0.019622980385381503
0.681224121312119	0.01925743592093835
0.6828460835057192	0.01889785384512956
0.6844680456993195	0.018544154760834076
0.6860900078929197	0.01819625997151701
0.6877119700865201	0.01785409148209447
0.6893339322801203	0.017517571999626988
0.6909558944737206	0.01718662493384361
0.692577856667321	0.016861174397500484
0.6941998188609212	0.016541145206576385
0.6958217810545215	0.016226462880308434
0.6974437432481218	0.015917053641071235
0.6990657054417221	0.015612844414101918
0.7006876676353223	0.015313762827074777
0.7023096298289226	0.015019737209527678
0.7039315920225229	0.014730696592144068
0.7055535542161232	0.014446570705892755
0.7071755164097234	0.01416728998102918
0.7087974786033238	0.013892785545960264
0.710419440796924	0.013622989225976748
0.7120414029905243	0.013357833541854876
0.7136633651841245	0.013097251708331275
0.7152853273777249	0.01284117763245319
0.7169072895713252	0.012589545911807425
0.7185292517649254	0.012342291832630472
0.7201512139585258	0.01209935136780285
0.721773176152126	0.011860661174730575
0.7233951383457263	0.011626158593116045
0.7250171005393266	0.011395781642621864
0.7266390627329269	0.01116946902042951
0.7282610249265271	0.010947160098696371
0.7298829871201274	0.010728794921913122
0.7315049493137277	0.010514314204164772
0.733126911507328	0.010303659326297386
0.7347488737009282	0.010096772332993826
0.7363708358945286	0.009893595929760341
0.7379927980881288	0.009694073479827325
0.7396147602817291	0.009498149000966209
0.7412367224753295	0.009305767162225427
0.7428586846689297	0.009116873280587686
0.74448064686253	0.008931413317551163
0.7461026090561302	0.008749333875637106
0.7477245712497306	0.008570582194826065
0.7493465334433308	0.008395106148925491
0.7509684956369311	0.00822285424187063
0.7525904578305314	0.008053775603961524
0.7542124200241317	0.007887819988038012
0.7558343822177319	0.007724937765595387
0.7574563444113322	0.007565079922842626
0.7590783066049325	0.007408198056705737
0.7607002687985328	0.0072542443707781165
0.7623222309921331	0.007103171671220394
0.7639441931857334	0.006954933362611682
0.7655661553793337	0.006809483443754362
0.7671881175729339	0.0066667765034346856
0.7688100797665343	0.006526767716140963
0.7704320419601345	0.006389412837741614
0.7720540041537348	0.006254668201124873
0.773675966347335	0.006122490711802275
0.7752979285409354	0.005992837843477717
0.7769198907345356	0.005865667633584156
0.7785418529281359	0.005740938678789586
0.7801638151217362	0.005618610130474453
0.7817857773153365	0.005498641690181988
0.7834077395089367	0.005380993605043514
0.785029701702537	0.005265626663180263
0.7866516638961374	0.005152502189083621
0.7882736260897376	0.005041582038975365
0.789895588283338	0.004932828596149523
0.7915175504769382	0.004826204766297703
0.7931395126705385	0.004721673972819169
0.7947614748641387	0.004619200152117592
0.7963834370577391	0.004518747748885679
0.7980053992513393	0.0044202817113795055
0.7996273614449396	0.004323767486683732
0.8012493236385398	0.004229171015969473
0.8028712858321402	0.004136458729745933
0.8044932480257404	0.0040455975431074815
0.8061152102193407	0.00395655485097731
0.8077371724129411	0.0038692985233491723
0.8093591346065413	0.003783796900528431
0.8109810968001416	0.0037000187883736665
0.8126030589937419	0.003617933453540243
0.8142250211873422	0.0035375106187268512
0.8158469833809424	0.003458720457926417
0.8174689455745427	0.0033815335916823914
0.819090907768143	0.003305921082351683
0.8207128699617433	0.0032318544293752334
0.8223348321553435	0.003159305564557442
0.8239567943489439	0.0030882468473553814
0.8255787565425441	0.0030186510601789237
0.8272007187361444	0.002950491403702738
0.8288226809297446	0.002883741492191153
0.830444643123345	0.0028183753488368246
0.8320666053169453	0.0027543674011141625
0.8336885675105455	0.0026916924761484027
0.8353105297041459	0.0026303257961011683
0.8369324918977461	0.0025702429735734605
0.8385544540913464	0.002511420007026777
0.8401764162849467	0.0024538332762233223
0.841798378478547	0.0023974595376859004
0.8434203406721472	0.0023422759201784317
0.8450423028657476	0.0022882599202076635
0.8466642650593478	0.002235389397546909
0.8482862272529481	0.0021836425707824013
0.8499081894465483	0.0021329980128829942
0.8515301516401487	0.0020834346467938033
0.8531521138337489	0.0020349317410544355
0.8547740760273492	0.0019874689054423618
0.8563960382209496	0.0019410260866420666
0.8580180004145498	0.0018955835639404724
0.8596399626081501	0.0018511219449491689
0.8612619248017503	0.0018076221613540268
0.8628838869953507	0.0017650654646925797
0.8645058491889509	0.0017234334221597537
0.8661278113825512	0.0016827079124422848
0.8677497735761515	0.00164287112158237
0.8693717357697518	0.0016039055388708478
0.870993697963352	0.0015657939527704012
0.8726156601569524	0.001528519446869082
0.8742376223505526	0.0014920653958645587
0.8758595845441529	0.001456415461579396
0.8774815467377532	0.0014215535890077131
0.8791035089313535	0.001387464002393503
0.8807254711249538	0.00135413120134088
0.882347433318554	0.0013215399569566004
0.8839693955121544	0.0012896753080249947
0.8855913577057546	0.0012585225572156696
0.8872133198993549	0.0012280672673240722
0.8888352820929551	0.0011982952575452664
0.8904572442865555	0.0011691925997809572
0.8920792064801557	0.001140745614980069
0.893701168673756	0.0011129408695129519
0.8953231308673563	0.0010857651715794113
0.8969450930609566	0.001059205567650656
0.8985670552545568	0.0010332493389453201
0.9001890174481572	0.0010078839979396185
0.9018109796417575	0.0009830972849117863
0.9034329418353577	0.0009588771645208137
0.905054904028958	0.0009352118224195945
0.9066768662225583	0.0009120896619025257
0.9082988284161586	0.0008894993005875791
0.9099207906097588	0.0008674295671329228
0.9115427528033592	0.0008458694979880436
0.9131647149969594	0.0008248083341794579
0.9147866771905597	0.0008042355181309273
0.91640863938416	0.0007841406905182332
0.9180306015777603	0.0007645136871584351
0.9196525637713605	0.0007453445359336139
0.9212745259649608	0.0007266234537490293
0.9228964881585612	0.0007083408435256566
0.9245184503521614	0.000690487291227032
0.9261404125457617	0.0006730535629203274
0.927762374739362	0.0006560306018715897
0.9293843369329623	0.0006394095256750393
0.9310062991265625	0.0006231816234163427
0.9326282613201629	0.0006073383528697407
0.9342502235137631	0.000591871337728931
0.9358721857073634	0.0005767723648715728
0.9374941479009636	0.0005620333816572966
0.939116110094564	0.0005476464932590673
0.9407380722881642	0.0005336039600277825
0.9423600344817645	0.0005198981948899209
0.9439819966753648	0.0005065217607781291
0.9456039588689651	0.0004934673680945421
0.9472259210625654	0.0004807278722067056
0.9488478832561656	0.00046829627097589845
0.950469845449766	0.0004561657023176925
0.9520918076433662	0.0004443294417945651
0.9537137698369665	0.0004327809002403575
0.9553357320305668	0.00042151362141641614
0.9569576942241671	0.00041052127969917957
0.9585796564177673	0.00039979767779903757
0.9602016186113677	0.0003893367445102371
0.9618235808049679	0.0003791325324916323
0.9634455429985682	0.0003691792160780501
0.9650675051921684	0.000359471089122069
0.9666894673857688	0.0003500025628659631
0.968311429579369	0.0003407681638436128
0.9699333917729693	0.0003317625318121185
0.9715553539665697	0.0003229804177129179
0.9731773161601699	0.0003144166816621398
0.9747992783537702	0.00030606629096997155
0.9764212405473705	0.0002979243181887996
0.9780432027409708	0.00028998593918986415
0.979665164934571	0.0002822464312681944
0.9812871271281713	0.00027470117127556776
0.9829090893217716	0.00026734563378124905
0.9845310515153719	0.00026017538926023984
0.9861530137089721	0.00025318610230881113
0.9877749759025725	0.0002463735298870273
0.9893969380961727	0.00023973351958803888
0.991018900289773	0.00023326200793385437
0.9926408624833734	0.0002269550186973539
0.9942628246769736	0.00022080866125026582
0.9958847868705739	0.00021481912893685196
0.9975067490641741	0.00020898269747304107
0.9991287112577745	0.00020329572337073355
1.0007506734513747	0.00019775464238702738
1.002372635644975	0.00019235596799808846
1.0039945978385754	0.00018709628989740422
1.0056165600321756	0.00018197227251815818
1.0072385222257758	0.00017698065357944588
1.008860484419376	0.00017211824265608248
1.0104824466129765	0.00016738191977172225
1.0121044088065767	0.00016276863401503574
1.013726371000177	0.00015827540217865815
1.0153483331937774	0.00015389930742067026
1.0169702953873776	0.00014963749794832495
1.0185922575809778	0.00014548718572376037
1.020214219774578	0.00014144564519143833
1.0218361819681785	0.00013751021202704157
1.0234581441617787	0.00013367828190756747
1.025080106355379	0.00012994730930234857
1.0267020685489792	0.00012631480628475292
1.0283240307425796	0.00012277834136428648
1.0299459929361798	0.00011933553833885241
1.03156795512978	0.00011598407516689588
1.0331899173233803	0.00011272168285918496
1.0348118795169807	0.00010954614438996846
1.036433841710581	0.00010645529362725586
1.0380558039041812	0.00010344701428195926
1.0396777660977816	0.00010051923887565621
1.0412997282913818	9.766994772671101e-05
1.042921690484982	9.489716795450861e-05
1.0445436526785823	9.219897250155464e-05
1.0461656148721827	8.95734791731892e-05
1.047787577065783	8.701884969467601e-05
1.0494095392593832	8.453328878541367e-05
1.0510315014529834	8.211504325003659e-05
1.0526534636465839	7.976240108615711e-05
1.054275425840184	7.747369060851639e-05
1.0558973880337843	7.524727958929881e-05
1.0575193502273845	7.308157441438436e-05
1.059141312420985	7.097501925529762e-05
1.0607632746145852	6.892609525662617e-05
1.0623852368081854	6.693331973867444e-05
1.0640071990017859	6.499524541513072e-05
1.065629161195386	6.311045962551721e-05
1.0672511233889863	6.127758358219859e-05
1.0688730855825865	5.949527163173145e-05
1.070495047776187	5.7762210530329674e-05
1.0721170099697872	5.607711873323159e-05
1.0737389721633874	5.44387456977495e-05
1.0753609343569877	5.284587119979073e-05
1.076982896550588	5.129730466363682e-05
1.0786048587441883	4.979188450477118e-05
1.0802268209377885	4.8328477485547577e-05
1.0818487831313888	4.690597808349442e-05
1.0834707453249892	4.552330787205029e-05
1.0850927075185894	4.417941491353229e-05
1.0867146697121897	4.287327316413246e-05
1.08833663190579	4.160388189075218e-05
1.0899585940993903	4.0370265099474756e-05
1.0915805562929906	3.917147097548416e-05
1.0932025184865908	3.800657133424216e-05
1.0948244806801912	3.687466108373238e-05
1.0964464428737914	3.5774857697586585e-05
1.0980684050673917	3.470630069890881e-05
1.099690367260992	3.366815115461534e-05
1.1013123294545923	3.2659591180111585e-05
1.1029342916481926	3.1679823454127544e-05
1.1045562538417928	3.072807074353651e-05
1.106178216035393	2.9803575437984198e-05
1.1078001782289935	2.8905599094157213e-05
1.1094221404225937	2.8033421989522506e-05
1.111044102616194	2.7186342685369102e-05
1.1126660648097944	2.636367759899005e-05
1.1142880270033946	2.5564760584841376e-05
1.1159099891969948	2.4788942524515694e-05
1.117531951390595	2.403559092537582e-05
1.1191539135841955	2.3304089527689376e-05
1.1207758757777957	2.2593837920112187e-05
1.122397837971396	2.190425116336731e-05
1.1240198001649961	2.1234759421970896e-05
1.1256417623585966	2.058480760385702e-05
1.1272637245521968	1.995385500775548e-05
1.128885686745797	1.9341374978178686e-05
1.1305076489393975	1.87468545678773e-05
1.1321296111329977	1.8169794207624107e-05
1.133751573326598	1.7609707383188416e-05
1.1353735355201982	1.70661203193665e-05
1.1369954977137986	1.6538571670933858e-05
1.1386174599073988	1.6026612220387808e-05
1.140239422100999	1.5529804582350824e-05
1.1418613842945993	1.5047722914507187e-05
1.1434833464881997	1.4579952634947325e-05
1.1451053086818	1.4126090145795822e-05
1.1467272708754002	1.3685742563000596e-05
1.1483492330690004	1.3258527452164987e-05
1.1499711952626008	1.2844072570302626e-05
1.151593157456201	1.2442015613400374e-05
1.1532151196498013	1.205200396967344e-05
1.1548370818434017	1.1673694478401381e-05
1.156459044037002	1.1306753194233726e-05
1.1580810062306022	1.0950855156855075e-05
1.1597029684242024	1.060568416590432e-05
1.1613249306178028	1.0270932561040803e-05
1.162946892811403	9.946301007054737e-06
1.1645688550050033	9.631498283918614e-06
1.1661908171986035	9.326241081680467e-06
1.167812779392204	9.030253800099403e-06
1.1694347415858042	8.743268352926681e-06
1.1710567037794044	8.465023976736633e-06
1.1726786659730046	8.195267044213999e-06
1.174300628166605	7.933750881805134e-06
1.1759225903602053	7.680235591642826e-06
1.1775445525538055	7.434487877655064e-06
1.179166514747406	7.196280875770933e-06
1.1807884769410062	6.96539398813745e-06
1.1824104391346064	6.741612721262324e-06
1.1840324013282066	6.524728528000632e-06
1.185654363521807	6.314538653303089e-06
1.1872763257154073	6.110845983646394e-06
1.1888982879090075	5.913458900066584e-06
1.1905202501026078	5.722191134718713e-06
1.1921422122962082	5.536861630886663e-06
1.1937641744898084	5.35729440636892e-06
1.1953861366834087	5.1833184201670056e-06
1.1970080988770089	5.0147674424052656e-06
1.1986300610706093	4.851479927411189e-06
1.2002520232642095	4.693298889887675e-06
1.2018739854578098	4.540071784108901e-06
1.2034959476514102	4.391650386073777e-06
1.2051179098450104	4.247890678551665e-06
1.2067398720386107	4.108652738955922e-06
1.2083618342322109	3.973800629983103e-06
1.2099837964258113	3.843202292955759e-06
1.2116057586194116	3.716729443808629e-06
1.2132277208130118	3.594257471658912e-06
1.214849683006612	3.475665339902527e-06
1.2164716452002124	3.3608354897794575e-06
1.2180936073938127	3.2496537463523023e-06
1.219715569587413	3.142009226843104e-06
1.2213375317810131	3.037794251275132e-06
1.2229594939746136	2.936904255366669e-06
1.2245814561682138	2.8392377056254954e-06
1.226203418361814	2.7446960165932713e-06
1.2278253805554145	2.6531834701905572e-06
1.2294473427490147	2.5646071371138704e-06
1.231069304942615	2.4788768002370356e-06
1.2326912671362151	2.395904879970588e-06
1.2343132293298156	2.3156063615333406e-06
1.2359351915234158	2.2378987240916352e-06
1.237557153717016	2.162701871722171e-06
1.2391791159106162	2.0899380661560047e-06
1.2408010781042167	2.019531861261341e-06
1.242423040297817	1.951410039224235e-06
1.2440450024914171	1.8855015483868112e-06
1.2456669646850176	1.821737442703745e-06
1.2472889268786178	1.76005082277831e-06
1.248910889072218	1.7003767784402582e-06
1.2505328512658183	1.6426523328286249e-06
1.2521548134594187	1.5868163879431894e-06
1.253776775653019	1.5328096716293277e-06
1.2553987378466192	1.480574685961425e-06
1.2570207000402194	1.4300556569911295e-06
1.2586426622338198	1.381198485827204e-06
1.26026462442742	1.3339507010145135e-06
1.2618865866210203	1.2882614121804358e-06
1.2635085488146205	1.2440812649176387e-06
1.265130511008221	1.2013623968728717e-06
1.2667524732018212	1.160058395012057e-06
1.2683744353954214	1.120124254032613e-06
1.2699963975890218	1.081516335894658e-06
1.271618359782622	1.044192330443299e-06
1.2732403219762223	1.0081112170948258e-06
1.2748622841698225	9.732332275603174e-07
1.276484246363423	9.395198095806688e-07
1.2781062085570232	9.069335916477176e-07
1.2797281707506234	8.754383486865946e-07
1.2813501329442236	8.449989686751988e-07
1.282972095137824	8.155814201769682e-07
1.2845940573314243	7.871527207639562e-07
1.2862160195250245	7.596809063074571e-07
1.2878379817186247	7.331350011142226e-07
1.2894599439122252	7.074849888865946e-07
1.2910819061058254	6.82701784485532e-07
1.2927038682994256	6.587572064758801e-07
1.294325830493026	6.356239504338231e-07
1.2959477926866263	6.132755629968552e-07
1.2975697548802265	5.916864166370537e-07
1.2991917170738267	5.708316851389595e-07
1.3008136792674272	5.506873197637615e-07
1.3024356414610274	5.312300260819119e-07
1.3040576036546276	5.124372414567196e-07
1.3056795658482279	4.942871131619389e-07
1.3073015280418283	4.7675847711670195e-07
1.3089234902354285	4.59830837221581e-07
1.3105454524290288	4.4348434527994273e-07
1.312167414622629	4.276997814891516e-07
1.3137893768162294	4.124585354865474e-07
1.3154113390098296	3.977425879354662e-07
1.3170333012034299	3.8353449263695203e-07
1.3186552633970303	3.698173591531575e-07
1.3202772255906305	3.565748359287754e-07
1.3218991877842308	3.4379109389713053e-07
1.323521149977831	3.314508105579826e-07
1.3251431121714314	3.1953915451430095e-07
1.3267650743650317	3.080417704556925e-07
1.3283870365586319	2.969447645763587e-07
1.330008998752232	2.8623469041586995e-07
1.3316309609458326	2.7589853511124895e-07
1.3332529231394328	2.659237060491986e-07
1.334874885333033	2.5629801790753857e-07
1.3364968475266332	2.470096800752538e-07
1.3381188097202337	2.3804728444075948e-07
1.339740771913834	2.2939979353829872e-07
1.3413627341074341	2.2105652904260142e-07
1.3429846963010346	2.1300716060223674e-07
1.3446066584946348	2.0524169500227639e-07
1.346228620688235	1.9775046564716456e-07
1.3478505828818352	1.9052412235491656e-07
1.3494725450754357	1.8355362145397875e-07
1.351094507269036	1.7683021617433602e-07
1.3527164694626361	1.703454473246213e-07
1.3543384316562364	1.6409113424725749e-07
1.3559603938498368	1.5805936604381652e-07
1.357582356043437	1.5224249306300653e-07
1.3592043182370372	1.4663311864389e-07
1.3608262804306375	1.4122409110713573e-07
1.362448242624238	1.3600849598728827e-07
1.3640702048178381	1.3097964849922424e-07
1.3656921670114384	1.2613108623214113e-07
1.3673141292050388	1.2145656206461432e-07
1.368936091398639	1.1695003729441323e-07
1.3705580535922393	1.126056749769336e-07
1.3721800157858395	1.084178334662849e-07
1.37380197797944	1.0438106015320927e-07
1.3754239401730401	1.0049008539417931e-07
1.3770459023666404	9.6739816626158e-08
1.3786678645602406	9.312533266167314e-08
1.380289826753841	8.964187815898056e-08
1.3819117889474413	8.62848582622477e-08
1.3835337511410415	8.304983340681215e-08
1.385155713334642	7.993251428472086e-08
1.3867776755282422	7.692875696587007e-08
1.3883996377218424	7.403455817019737e-08
1.3900215999154426	7.124605068651188e-08
1.391643562109043	6.85594989336521e-08
1.3932655243026433	6.597129465979668e-08
1.3948874864962435	6.347795277584912e-08
1.3965094486898437	6.10761073189499e-08
1.3981314108834442	5.876250754226436e-08
1.3997533730770444	5.653401412730446e-08
1.4013753352706446	5.4387595515147906e-08
1.4029972974642448	5.232032435302273e-08
1.4046192596578453	5.032937405281271e-08
1.4062412218514455	4.841201545814948e-08
1.4078631840450457	4.6565613616836445e-08
1.4094851462386462	4.478762465545399e-08
1.4111071084322464	4.3075592753074193e-08
1.4127290706258466	4.14271472111032e-08
1.4143510328194469	3.983999961635512e-08
1.4159729950130473	3.831194109454305e-08
1.4175949572066475	3.6840839651449033e-08
1.4192169194002477	3.5424637599115874e-08
1.420838881593848	3.406134906448004e-08
1.4224608437874484	3.2749057577935675e-08
1.4240828059810486	3.148591373939546e-08
1.4257047681746489	3.027013295947651e-08
1.427326730368249	2.9099993273519813e-08
1.4289486925618495	2.7973833226203804e-08
1.4305706547554498	2.6890049824589152e-08
1.43219261694905	2.584709655748559e-08
1.4338145791426504	2.484348147909886e-08
1.4354365413362506	2.3877765354972385e-08
1.4370585035298509	2.2948559868295123e-08
1.438680465723451	2.205452588470609e-08
1.4403024279170515	2.1194371773779202e-08
1.4419243901106518	2.0366851785424276e-08
1.443546352304252	1.9570764479493405e-08
1.4451683144978522	1.8804951206932667e-08
1.4467902766914527	1.8068294640865205e-08
1.4484122388850529	1.7359717356044026e-08
1.450034201078653	1.6678180455152125e-08
1.4516561632722533	1.602268224048216e-08
1.4532781254658538	1.5392256929562076e-08
1.454900087659454	1.478597341334207e-08
1.4565220498530542	1.4202934055596824e-08
1.4581440120466547	1.3642273532238076e-08
1.459765974240255	1.3103157709272057e-08
1.4613879364338551	1.2584782558172148e-08
1.4630098986274553	1.2086373107477592e-08
1.4646318608210558	1.1607182429461938e-08
1.466253823014656	1.1146490660751595e-08
1.4678757852082562	1.0703604055806976e-08
1.4694977474018565	1.0277854072214293e-08
1.471119709595457	9.868596486765626e-09
1.4727416717890571	9.475210541337304e-09
1.4743636339826574	9.09709811760585e-09
1.4759855961762576	8.733682939671778e-09
1.477607558369858	8.384409803687979e-09
1.4792295205634582	8.04874383361874e-09
1.4808514827570585	7.726169762281008e-09
1.482473444950659	7.416191236847026e-09
1.4840954071442591	7.118330148011909e-09
1.4857173693378594	6.832125982053798e-09
1.4873393315314596	6.557135195040012e-09
1.48896129372506	6.292930608453703e-09
1.4905832559186603	6.0391008255398295e-09
1.4922052181122605	5.7952496676893824e-09
1.4938271803058607	5.560995630203888e-09
1.4954491424994611	5.335971356801359e-09
1.4970711046930614	5.119823132245723e-09
1.4986930668866616	4.9122103925001995e-09
1.500315029080262	4.712805251825617e-09
1.5019369912738623	4.521292046260945e-09
1.5035589534674625	4.3373668929424575e-09
1.5051809156610627	4.160737264734621e-09
1.5068028778546632	3.991121579662541e-09
1.5084248400482634	3.82824880465206e-09
1.5100468022418636	3.671858073099014e-09
1.5116687644354638	3.521698315805069e-09
1.5132907266290643	3.377527904831507e-09
1.5149126888226645	3.239114309837321e-09
1.5165346510162647	3.106233766481338e-09
1.518156613209865	2.978670956482144e-09
1.5197785754034654	2.8562186989422055e-09
1.5214005375970656	2.7386776525553805e-09
1.5230224997906658	2.625856028329205e-09
1.5246444619842663	2.517569312465735e-09
1.5262664241778665	2.4136399990555073e-09
1.5278883863714667	2.3138973322508692e-09
1.529510348565067	2.218177057595795e-09
1.5311323107586674	2.126321182199568e-09
1.5327542729522676	2.038177743452082e-09
1.5343762351458679	1.9536005859882343e-09
1.535998197339468	1.872449146618677e-09
1.5376201595330685	1.7945882469532644e-09
1.5392421217266687	1.7198878934526273e-09
1.540864083920269	1.6482230846518489e-09
1.5424860461138692	1.579473625309016e-09
1.5441080083074696	1.5135239472390045e-09
1.5457299705010699	1.4502629366015512e-09
1.54735193269467	1.389583767419321e-09
1.5489738948882705	1.331383741110265e-09
1.5505958570818708	1.2755641318246644e-09
1.552217819275471	1.2220300373850171e-09
1.5538397814690712	1.1706902356331742e-09
1.5554617436626716	1.1214570459959643e-09
1.5570837058562719	1.0742461960866965e-09
1.558705668049872	1.0289766931660001e-09
1.5603276302434723	9.855707002916926e-10
1.5619495924370728	9.439534169926651e-10
1.563571554630673	9.040529643077398e-10
1.5651935168242732	8.658002740354471e-10
1.5668154790178734	8.291289820462568e-10
1.5684374412114739	7.939753255134881e-10
1.570059403405074	7.602780439242214e-10
1.5716813655986743	7.279782837360944e-10
1.5733033277922748	6.970195065506013e-10
1.574925289985875	6.673474006777269e-10
1.5765472521794752	6.389097959711486e-10
1.5781692143730754	6.116565818173681e-10
1.579791176566676	5.85539628166043e-10
1.5814131387602761	5.605127094927539e-10
1.5830351009538763	5.365314315890731e-10
1.5846570631474766	5.135531610785776e-10
1.586279025341077	4.915369575607372e-10
1.5879009875346772	4.704435082881994e-10
1.5895229497282775	4.502350652860756e-10
1.5911449119218777	4.308753848251612e-10
1.5927668741154781	4.1232966916396146e-10
1.5943888363090783	3.945645104774192e-10
1.5960107985026786	3.775478368930263e-10
1.597632760696279	3.612488605578836e-10
1.5992547228898792	3.4563802766282147e-10
1.6008766850834795	3.30686970352333e-10
1.6024986472770797	3.163684604515794e-10
1.6041206094706801	3.0265636494411015e-10
1.6057425716642804	2.8952560313628825e-10
1.6073645338578806	2.7695210544663894e-10
1.6089864960514808	2.649127737605699e-10
1.6106084582450813	2.533854432929503e-10
1.6122304204386815	2.423488459031182e-10
1.6138523826322817	2.3178257480881025e-10
1.6154743448258821	2.2166705064744436e-10
1.6170963070194824	2.1198348883499752e-10
1.6187182692130826	2.027138681744592e-10
1.6203402314066828	1.9384090066762867e-10


==> usethisfov3.dat <==
x	f(x)
0.0	1.0
0.1157385879576202	0.8507336709518246
0.2314771759152404	0.5711271263472277
0.34721576387286057	0.3080898584599404
0.4629543518304808	0.11368653421633587
0.578692939788101	0.0057005583690431984
0.6944315277457211	0.0012408200955146326
0.8101701157033414	0.020722417002121227
0.9259087036609616	0.02910568200790282
1.0416472916185817	0.017780622182648195
1.157385879576202	0.012649235775338812
1.2731244675338222	0.0016475133099599613
1.3888630554914423	0.002415270744059345
1.5046016434490626	0.002179276547935605
1.6203402314066828	0.0


==> usethisfov3fit.dat <==
x	f(x)
# gaussian sig = 0.22216728646400963
0.0	0.9898035940890788
0.0016219621936002832	0.9897772165377586
0.0032439243872005663	0.9896980881013794
0.00486588658080085	0.9895662214315611
0.006487848774401133	0.989381637610591
0.008109810968001415	0.9891443661458063
0.0097317731616017	0.9888544449617321
0.011353735355201983	0.9885119203899799
0.012975697548802265	0.9881168471569062
0.014597659742402548	0.9876692883690407
0.01621962193600283	0.9871693154962856
0.017841584129603114	0.986617008352895
0.0194635463232034	0.986012455076239
0.021085508516803683	0.9853557521033637
0.022707470710403965	0.9846470041453512
0.024329432904004248	0.9838863241594942
0.02595139509760453	0.9830738333192921
0.027573357291204813	0.9822096609822808
0.029195319484805096	0.9812939446557083
0.03081728167840538	0.9803268299600689
0.03243924387200566	0.9793084705905089
0.03406120606560595	0.978239028276119
0.03568316825920623	0.9771186727371282
0.03730513045280651	0.975947581640014
0.0389270926464068	0.9747259405505482
0.04054905484000708	0.9734539428847919
0.042171017033607365	0.972131789858061
0.043792979227207644	0.9707596904318803
0.04541494142080793	0.9693378612589437
0.04703690361440821	0.967866526626105
0.048658865808008496	0.9663459183954145
0.050280828001608775	0.9647762759432305
0.05190279019520906	0.963157846097419
0.05352475238880935	0.9614908830726742
0.05514671458240963	0.9597756484039766
0.05676867677600991	0.958012410878215
0.05839063896961019	0.9562014464639998
0.06001260116321048	0.9543430382396892
0.06163456335681076	0.9524374763196581
0.06325652555041104	0.9504850577788345
0.06487848774401132	0.9484860865755321
0.06650044993761162	0.9464408734726056
0.0681224121312119	0.9443497359569593
0.06974437432481218	0.9422129981574364
0.07136633651841245	0.9400309907611206
0.07298829871201275	0.9378040509280775
0.07461026090561303	0.9355325222045695
0.0762322230992133	0.9332167544347743
0.0778541852928136	0.9308571036710371
0.07947614748641388	0.9284539320826921
0.08109810968001416	0.9260076078634825
0.08272007187361444	0.9235185051376149
0.08434203406721473	0.9209870038644795
0.08596399626081501	0.9184134897420719
0.08758595845441529	0.9157983541091488
0.08920792064801557	0.913141993846154
0.09082988284161586	0.9104448112749497
0.09245184503521614	0.907707214057387
0.09407380722881642	0.9049296150927526
0.09569576942241671	0.9021124324141291
0.09731773161601699	0.8992560890837
0.09893969380961727	0.8963610130870446
0.10056165600321755	0.8934276372264504
0.10218361819681784	0.8904563990132874
0.10380558039041812	0.8874477405594781
0.1054275425840184	0.8844021084681009
0.1070495047776187	0.8813199537231666
0.10867146697121897	0.8782017315786039
0.11029342916481925	0.8750479014464934
0.11191539135841953	0.8718589267845874
0.11353735355201983	0.8686352749831552
0.1151593157456201	0.8653774172511912
0.11678127793922038	0.8620858285020251
0.11840324013282068	0.8587609872383727
0.12002520232642096	0.8554033754368665
0.12164716452002124	0.8520134784321037
0.12326912671362152	0.8485917848002525
0.12489108890722181	0.8451387862422541
0.1265130511008221	0.8416549774666586
0.12813501329442237	0.8381408560721364
0.12975697548802265	0.8345969224297005
0.13137893768162293	0.8310236795646819
0.13300089987522323	0.8274216330384928
0.1346228620688235	0.8237912908302214
0.1362448242624238	0.8201331632180907
0.13786678645602407	0.8164477626608256
0.13948874864962435	0.8127356036789627
0.14111071084322463	0.8089972027361411
0.1427326730368249	0.8052330781204153
0.14435463523042522	0.8014437498256243
0.1459765974240255	0.7976297394328561
0.14759855961762577	0.793791569992046
0.14922052181122605	0.7899297659037428
0.15084248400482633	0.7860448528010832
0.1524644461984266	0.7821373574320095
0.1540864083920269	0.7782078075417668
0.1557083705856272	0.7742567317557152
0.15733033277922748	0.7702846594624959
0.15895229497282776	0.7662921206975817
0.16057425716642804	0.7622796460272523
0.16219621936002832	0.7582477664330253
0.1638181815536286	0.7541970131965796
0.16544014374722887	0.7501279177852047
0.16706210594082915	0.7460410117378086
0.16868406813442946	0.7419368265515198
0.17030603032802974	0.7378158935689154
0.17192799252163002	0.7336787438659056
0.1735499547152303	0.7295259081403113
0.17517191690883058	0.7253579166011627
0.17679387910243086	0.7211752988587513
0.17841584129603114	0.7169785838154673
0.18003780348963144	0.7127682995574504
0.18165976568323172	0.7085449732470855
0.183281727876832	0.7043091310163732
0.18490369007043228	0.7000612978612015
0.18652565226403256	0.6958019975365499
0.18814761445763284	0.6915317524526517
0.18976957665123312	0.6872510835721428
0.19139153884483343	0.6829605103082237
0.1930135010384337	0.6786605504238604
0.19463546323203398	0.674351719932051
0.19625742542563426	0.6700345329971816
0.19787938761923454	0.6657095018374976
0.19950134981283482	0.661377136628713
0.2011233120064351	0.6570379454087834
0.2027452742000354	0.6526924339838617
0.2043672363936357	0.6483411058354634
0.20598919858723597	0.6439844620288595
0.20761116078083625	0.6396230011227196
0.20923312297443653	0.6352572190800256
0.2108550851680368	0.6308876091802764
0.21247704736163708	0.6265146619330009
0.2140990095552374	0.6221388649926003
0.21572097174883767	0.6177607030745361
0.21734293394243795	0.6133806578728821
0.21896489613603823	0.6089992079792558
0.2205868583296385	0.6046168288031475
0.2222088205232388	0.6002339924936606
0.22383078271683907	0.595851167862679
0.22545274491043937	0.5914688203094748
0.22707470710403965	0.5870874117467719
0.22869666929763993	0.5827074005282757
0.2303186314912402	0.578329241377684
0.2319405936848405	0.5739533853191879
0.23356255587844077	0.5695802796094767
0.23518451807204105	0.5652103676712539
0.23680648026564136	0.560844089028278
0.23842844245924164	0.556481879241933
0.24005040465284191	0.55212416984934
0.2416723668464422	0.5477713883030165
0.24329432904004247	0.5434239579120913
0.24491629123364275	0.5390822977850802
0.24653825342724303	0.5347468227742298
0.24816021562084334	0.5304179434214347
0.24978217781444362	0.5260960659057315
0.2514041400080439	0.5217815919923741
0.2530261022016442	0.5174749189834951
0.25464806439524446	0.5131764396703543
0.25627002658884473	0.5088865422871771
0.257891988782445	0.5046056104665844
0.2595139509760453	0.5003340231966161
0.2611359131696456	0.49607215477934563
0.26275787536324585	0.49182037479108887
0.26437983755684613	0.48757904804420404
0.26600179975044647	0.48334853455048227
0.26762376194404675	0.479129189486127
0.269245724137647	0.4749213631583184
0.2708676863312473	0.47072540097336163
0.2724896485248476	0.466541643406414
0.27411161071844786	0.4623704259727868
0.27573357291204814	0.45821207920081725
0.2773555351056484	0.4540669286063056
0.2789774972992487	0.44993529466851134
0.280599459492849	0.4458174928077011
0.28222142168644926	0.4417138333642436
0.28384338388004954	0.4376246215792416
0.2854653460736498	0.43355015757669507
0.2870873082672501	0.42949073634718643
0.28870927046085043	0.4254466477330776
0.2903312326544507	0.42141817641521295
0.291953194848051	0.4174056019011137
0.29357515704165127	0.41340919851465735
0.29519711923525155	0.40942923538722986
0.2968190814288518	0.40546597645033855
0.2984410436224521	0.4015196804296761
0.3000630058160524	0.3975906008406209
0.30168496800965267	0.3936789859851648
0.30330693020325294	0.38978507895025105
0.3049288923968532	0.38590911760751323
0.3065508545904535	0.3820513346143991
0.3081728167840538	0.3782119574166656
0.30979477897765406	0.37439120825223093
0.3114167411712544	0.3705893041563695
0.3130387033648547	0.3668064569682331
0.31466066555845496	0.3630428733386844
0.31628262775205523	0.3592987547394255
0.3179045899456555	0.35557429747340685
0.3195265521392558	0.3518696926864992
0.32114851433285607	0.34818512638041127
0.32277047652645635	0.3445207794268385
0.32439243872005663	0.34087682758282234
0.3260144009136569	0.3372534415073045
0.3276363631072572	0.33365078677885884
0.32925832530085747	0.33006902391458076
0.33088028749445775	0.32650830839011746
0.332502249688058	0.3229687906608196
0.3341242118816583	0.319450616183997
0.33574617407525864	0.31595392544225637
0.3373681362688589	0.3124788539679064
0.3389900984624592	0.3090255323684059
0.3406120606560595	0.3055940863528396
0.34223402284965976	0.3021846367593994
0.34385598504326004	0.2987972995838523
0.3454779472368603	0.2954321860089747
0.3470999094304606	0.2920894024349325
0.3487218716240609	0.2887690505105877
0.35034383381766115	0.2854712271657106
0.35196579601126143	0.28219602464407667
0.3535877582048617	0.27894353053742815
0.355209720398462	0.2757138278202796
0.35683168259206227	0.2725069948855464
0.3584536447856626	0.2693231055809757
0.3600756069792629	0.26616222924635863
0.36169756917286316	0.2630244307515028
0.36331953136646344	0.25990977053494496
0.3649414935600637	0.25681830464338135
0.366563455753664	0.25375008477179667
0.3681854179472643	0.2507051583042686
0.36980738014086456	0.24768356835542818
0.37142934233446484	0.24468535381255488
0.3730513045280651	0.24171054937828496
0.3746732667216654	0.2387591856139123
0.3762952289152657	0.23583128898326122
0.37791719110886596	0.23292688189710975
0.37953915330246624	0.2300459827581423
0.38116111549606657	0.22718860600641236
0.38278307768966685	0.2243547621652933
0.38440503988326713	0.2215444578878959
0.3860270020768674	0.2187576960039343
0.3876489642704677	0.2159944755670183
0.38927092646406797	0.21325479190235178
0.39089288865766825	0.21053863665481676
0.3925148508512685	0.2078459978374245
0.3941368130448688	0.2051768598801114
0.3957587752384691	0.20253120367886146
0.39738073743206936	0.19990900664513442
0.39900269962566964	0.1973102427555811
0.4006246618192699	0.19473488260202496
0.4022466240128702	0.1921828934416923
0.40386858620647054	0.18965423924767
0.4054905484000708	0.187148880759574
0.4071125105936711	0.18466677553440702
0.4087344727872714	0.18220787799758942
0.41035643498087165	0.17977213949414322
0.41197839717447193	0.17735950834001116
0.4136003593680722	0.17496992987349325
0.4152223215616725	0.17260334650678227
0.41684428375527277	0.1702596977775811
0.41846624594887305	0.16793892040078376
0.42008820814247333	0.16564094832020318
0.4217101703360736	0.1633657127603291
0.4233321325296739	0.1611131422780986
0.42495409472327417	0.15888316281466255
0.42657605691687445	0.15667569774713241
0.4281980191104748	0.1544906679402902
0.42981998130407506	0.1523279917982471
0.43144194349767534	0.15018758531603282
0.4330639056912756	0.14806936213110297
0.4346858678848759	0.145973233574747
0.4363078300784762	0.1438991087233831
0.43792979227207646	0.14184689444972484
0.43955175446567674	0.13981649547380517
0.441173716659277	0.1378078144138437
0.4427956788528773	0.1358207518369434
0.4444176410464776	0.13385520630960257
0.44603960324007785	0.13191107444802988
0.44766156543367813	0.12998825096824768
0.4492835276272784	0.12808662873597218
0.45090548982087875	0.12620609881625725
0.452527452014479	0.12434655052288958
0.4541494142080793	0.12250787146752296
0.4557713764016796	0.12068994760854077
0.45739333859527986	0.118892663299634
0.45901530078888014	0.11711590133808411
0.4606372629824804	0.11535954301274047
0.4622592251760807	0.11362346815168038
0.463881187369681	0.11190755516954239
0.46550314956328126	0.11021168111452186
0.46712511175688154	0.10853572171502018
0.4687470739504818	0.10687955142593662
0.4703690361440821	0.10524304347459472
0.4719909983376824	0.1036260699062936
0.4736129605312827	0.10202850162947516
0.475234922724883	0.10045020846050029
0.47685688491848327	0.09889105916802324
0.47847884711208355	0.09735092151695882
0.48010080930568383	0.09582966231203356
0.4817227714992841	0.0943271474409134
0.4833447336928844	0.09284324191690105
0.48496669588648467	0.09137780992119661
0.48658865808008495	0.0899307148447139
0.4882106202736852	0.08850181932944735
0.4898325824672855	0.08709098530938252
0.4914545446608858	0.08569807405094498
0.49307650685448606	0.08432294619298208
0.49469846904808634	0.08296546178627186
0.4963204312416867	0.08162548033255479
0.49794239343528696	0.08030286082308356
0.49956435562888724	0.07899746177668528
0.5011863178224875	0.07770914127733393
0.5028082800160878	0.07643775701122718
0.504430242209688	0.07518316630336544
0.5060522044032884	0.07394522615362754
0.5076741665968887	0.07272379327234307
0.5092961287904889	0.07151872411535477
0.5109180909840892	0.07032987491857069
0.5125400531776895	0.06915710173200312
0.5141620153712898	0.0680002604532909
0.51578397756489	0.0668592068607048
0.5174059397584904	0.06573379664563239
0.5190279019520906	0.06462388544454263
0.5206498641456909	0.06352932887042627
0.5222718263392911	0.06244998254371424
0.5238937885328915	0.061385702122669625
0.5255157507264917	0.06033634333325524
0.527137712920092	0.0593017619984742
0.5287596751136923	0.05828181406718505
0.5303816373072926	0.057276355642389226
0.5320035995008929	0.05628524300899296
0.5336255616944932	0.05530833266104249
0.5352475238880935	0.05434548132843318
0.5368694860816937	0.05339654600309438
0.538491448275294	0.05246138396464875
0.5401134104688943	0.05153985280554934
0.5417353726624946	0.05063181045569354
0.5433573348560948	0.04973711520651692
0.5449792970496952	0.04885562573456713
0.5466012592432954	0.04798720112456061
0.5482232214368957	0.0471317008919231
0.549845183630496	0.04628898500481676
0.5514671458240963	0.04545891390565502
0.5530891080176965	0.04464134853210876
0.5547110702112968	0.04383615033760487
0.5563330324048972	0.04304318131132117
0.5579549945984974	0.04226230399767911
0.5595769567920977	0.04149338151533812
0.561198918985698	0.04073627757569435
0.5628208811792983	0.03999085650088627
0.5644428433728985	0.039256983241311695
0.5660648055664989	0.03853452339265805
0.5676867677600991	0.037823343212451045
0.5693087299536994	0.03712330963612358
0.5709306921472996	0.03643429029261043
0.5725526543409	0.03575615351947081
0.5741746165345002	0.035088768377544294
0.5757965787281005	0.034432004665142776
0.5774185409217009	0.03378573293178377
0.5790405031153011	0.03314982449146834
0.5806624653089014	0.03252415143550834
0.5822844275025016	0.0319085866449079
0.583906389696102	0.031303003802302234
0.5855283518897022	0.03070727740346017
0.5871503140833025	0.03012128276835317
0.5887722762769028	0.0295448960517972
0.5903942384705031	0.028977994253670765
0.5920162006641033	0.028420455228715395
0.5936381628577037	0.027872157695921943
0.5952601250513039	0.027332981247509165
0.5968820872449042	0.026802806357498224
0.5985040494385044	0.02628151438988948
0.6001260116321048	0.02576898760644543
0.6017479738257051	0.025265109174086076
0.6033699360193053	0.024769763171901066
0.6049918982129057	0.024282834597784325
0.6066138604065059	0.023804209374696527
0.6082358226001062	0.023333774356560113
0.6098577847937064	0.02287141733379318
0.6114797469873068	0.02241702703848652
0.613101709180907	0.021970493149230233
0.6147236713745073	0.021531706295594453
0.6163456335681076	0.02110055806227044
0.6179675957617079	0.020676940992876716
0.6195895579553081	0.02026074859343648
0.6212115201489085	0.0198518753355311
0.6228334823425088	0.019450216659135728
0.624455444536109	0.019055668975142243
0.6260774067297094	0.01866812966757495
0.6276993689233096	0.018287497095505086
0.6293213311169099	0.017913670594668762
0.6309432933105101	0.017546550478794824
0.6325652555041105	0.0171860380406473
0.6341872176977107	0.016832035552788494
0.635809179891311	0.0164844462680679
0.6374311420849113	0.016143174419842688
0.6390531042785116	0.015808125221934765
0.6406750664721118	0.015479204868330512
0.6422970286657121	0.015156320532627951
0.6439189908593124	0.014839380367237339
0.6455409530529127	0.014528293502339999
0.647162915246513	0.014222970044611455
0.6487848774401133	0.013923321075713408
0.6504068396337136	0.013629258650560576
0.6520288018273138	0.013340695795367325
0.6536507640209142	0.013057546505479203
0.6552727262145144	0.012779725742995199
0.6568946884081147	0.012507149434185093
0.6585166506017149	0.01223973446670785
0.6601386127953153	0.01197739868663557
0.6617605749889155	0.011720060895288464
0.6633825371825158	0.011467640845885653
0.665004499376116	0.011220059240017082
0.6666264615697164	0.010977237723941042
0.6682484237633166	0.010739098884712821
0.669870385956917	0.01050556624614882
0.6714923481505173	0.010276564264631343
0.6731143103441175	0.010052018324758634
0.6747362725377178	0.009831854734844917
0.6763582347313181	0.009616000722275342
0.6779801969249184	0.009404384428720108
0.6796021591185186	0.00919693490521282
0.681224121312119	0.008993582107097055
0.6828460835057192	0.008794256888846311
0.6844680456993195	0.008598890998761046
0.6860900078929197	0.008407417073547854
0.6877119700865201	0.008219768632784612
0.6893339322801203	0.008035880073276243
0.6909558944737206	0.007855686663304952
0.692577856667321	0.007679124536779578
0.6941998188609212	0.007506130687287654
0.6958217810545215	0.00733664296205458
0.6974437432481218	0.00717060005581391
0.6990657054417221	0.007007941504592369
0.7006876676353223	0.0068486076794139735
0.7023096298289226	0.00669253977992659
0.7039315920225229	0.006539679827955111
0.7055535542161232	0.006389970660984658
0.7071755164097234	0.006243355925577653
0.7087974786033238	0.006099780070728243
0.710419440796924	0.005959188341157724
0.7120414029905243	0.005821526770554237
0.7136633651841245	0.005686742174760431
0.7152853273777249	0.005554782144912179
0.7169072895713252	0.0054255950405318575
0.7185292517649254	0.005299129982579258
0.7201512139585258	0.005175336846463412
0.721773176152126	0.005054166255018479
0.7233951383457263	0.004935569571446538
0.7250171005393266	0.004819498892230657
0.7266390627329269	0.004705907040020762
0.7282610249265271	0.00459474755649553
0.7298829871201274	0.004485974695202912
0.7315049493137277	0.004379543414382173
0.733126911507328	0.00427540936977005
0.7347488737009282	0.004173528907393836
0.7363708358945286	0.004073859056353745
0.7379927980881288	0.003976357521597343
0.7396147602817291	0.0038809826766883133
0.7412367224753295	0.0037876935565721373
0.7428586846689297	0.003696449850340904
0.74448064686253	0.003607211893999665
0.7461026090561302	0.003519940663236542
0.7477245712497306	0.003434597766198759
0.7493465334433308	0.0033511454362768153
0.7509684956369311	0.003269546524898731
0.7525904578305314	0.003189764494336614
0.7542124200241317	0.003111763410527295
0.7558343822177319	0.003035507935909129
0.7574563444113322	0.0029609633222767258
0.7590783066049325	0.0028880954036555203
0.7607002687985328	0.0028168705891977864
0.7623222309921331	0.0027472558561020535
0.7639441931857334	0.0026792187425573612
0.7655661553793337	0.0026127273407140494
0.7671881175729339	0.002547750289682733
0.7688100797665343	0.0024842567685628217
0.7704320419601345	0.002422216489502158
0.7720540041537348	0.0023615996907891752
0.773675966347335	0.002302377129978904
0.7752979285409354	0.002244520077054202
0.7769198907345356	0.002188000307623459
0.7785418529281359	0.0021327900961560066
0.7801638151217362	0.0020788622092564506
0.7817857773153365	0.0020261898989790248
0.7834077395089367	0.0019747468961831163
0.785029701702537	0.0019245074039309677
0.7866516638961374	0.0018754460909286186
0.7882736260897376	0.00182753808501104
0.789895588283338	0.0017807589666723668
0.7915175504769382	0.0017350847626421912
0.7931395126705385	0.0016904919395086698
0.7947614748641387	0.00164695739738938
0.7963834370577391	0.0016044584636505622
0.7980053992513393	0.0015629728866756226
0.7996273614449396	0.0015224788296834702
0.8012493236385398	0.0014829548645974692
0.8028712858321402	0.0014443799659655278
0.8044932480257404	0.0014067335049320027
0.8061152102193407	0.0013699952432619164
0.8077371724129411	0.0013341453274180533
0.8093591346065413	0.0012991642826913994
0.8109810968001416	0.0012650330073853912
0.8126030589937419	0.0012317327670544214
0.8142250211873422	0.0011992451887969519
0.8158469833809424	0.001167552255603666
0.8174689455745427	0.0011366363007609122
0.819090907768143	0.0011064800023098387
0.8207128699617433	0.0010770663775614
0.8223348321553435	0.00104837877766758
0.8239567943489439	0.0010204008822489766
0.8255787565425441	0.0009931166940789914
0.8272007187361444	0.0009665105338247716
0.8288226809297446	0.0009405670348450639
0.830444643123345	0.0009152711380450816
0.8320666053169453	0.0008906080867884988
0.8336885675105455	0.0008665634218666366
0.8353105297041459	0.0008431229765248777
0.8369324918977461	0.0008202728715463645
0.8385544540913464	0.0007979995103929496
0.8401764162849467	0.0007762895744034262
0.841798378478547	0.0007551300180489421
0.8434203406721472	0.0007345080642456152
0.8450423028657476	0.0007144111997241904
0.8466642650593478	0.0006948271704567234
0.8482862272529481	0.0006757439771401103
0.8499081894465483	0.0006571498707363793
0.8515301516401487	0.0006390333480695641
0.8531521138337489	0.000621383147479016
0.8547740760273492	0.0006041882445289483
0.8563960382209496	0.0005874378477740473
0.8580180004145498	0.0005711213945809082
0.8596399626081501	0.0005552285470050736
0.8612619248017503	0.0005397491877234601
0.8628838869953507	0.0005246734160218715
0.8645058491889509	0.0005099915438373795
0.8661278113825512	0.0004956940918552426
0.8677497735761515	0.0004817717856601161
0.8693717357697518	0.00046821555194121134
0.870993697963352	0.00045501651475110815
0.8726156601569524	0.00044216599181788564
0.8742376223505526	0.0004296554909102386
0.8758595845441529	0.00041747670625522223
0.8774815467377532	0.00040562151500828363
0.8791035089313535	0.0003940819737751978
0.8807254711249538	0.0003828503151855372
0.882347433318554	0.0003719189445173084
0.8839693955121544	0.0003612804363723302
0.8855913577057546	0.0003509275314019952
0.8872133198993549	0.0003408531330829687
0.8888352820929551	0.00033105030454244996
0.8904572442865555	0.0003215122654325437
0.8920792064801557	0.00031223238885334174
0.893701168673756	0.0003032041983242669
0.8953231308673563	0.0002944213648032545
0.8969450930609566	0.00028587770375332257
0.8985670552545568	0.00027756717225609165
0.9001890174481572	0.0002694838661717923
0.9018109796417575	0.00026162201734532454
0.9034329418353577	0.00025397599085789246
0.905054904028958	0.0002465402823237634
0.9066768662225583	0.000239309515231685
0.9082988284161586	0.00023227843833049125
0.9099207906097588	0.0002254419230584305
0.9115427528033592	0.00021879496101573478
0.9131647149969594	0.00021233266147997328
0.9147866771905597	0.00020605024896368893
0.91640863938416	0.00019994306081386922
0.9180306015777603	0.00019400654485274572
0.9196525637713605	0.00018823625705946103
0.9212745259649608	0.00018262785929211328
0.9228964881585612	0.00017717711704969962
0.9245184503521614	0.0001718798972734768
0.9261404125457617	0.00016673216618725677
0.927762374739362	0.00016172998717615503
0.9293843369329623	0.00015686951870331163
0.9310062991265625	0.00015214701226410414
0.9326282613201629	0.00014755881037736645
0.9342502235137631	0.00014310134461314463
0.9358721857073634	0.00013877113365649954
0.9374941479009636	0.0001345647814068883
0.939116110094564	0.00013047897511264095
0.9407380722881642	0.00012651048354006493
0.9423600344817645	0.0001226561551766973
0.9439819966753648	0.00011891291646823961
0.9456039588689651	0.00011527777008870189
0.9472259210625654	0.00011174779324329326
0.9488478832561656	0.00010832013600358775
0.950469845449766	0.00010499201967450889
0.9520918076433662	0.00010176073519267153
0.9537137698369665	9.862364155561832e-05
0.9553357320305668	9.557816428150679e-05
0.9569576942241671	9.262179389878212e-05
0.9585796564177673	8.975208446539676e-05
0.9602016186113677	8.696665211712501e-05
0.9618235808049679	8.42631736445335e-05
0.9634455429985682	8.163938509816264e-05
0.9650675051921684	7.90930804214898e-05
0.9666894673857688	7.662211011123233e-05
0.968311429579369	7.422437990456993e-05
0.9699333917729693	7.189784949285042e-05
0.9715553539665697	6.964053126136693e-05
0.9731773161601699	6.745048905477668e-05
0.9747992783537702	6.532583696775472e-05
0.9764212405473705	6.326473816046675e-05
0.9780432027409708	6.126540369845295e-05
0.979665164934571	5.932609141652251e-05
0.9812871271281713	5.744510480625445e-05
0.9829090893217716	5.5620791926712784e-05
0.9845310515153719	5.385154433798058e-05
0.9861530137089721	5.21357960571283e-05
0.9877749759025725	5.047202253622897e-05
0.9893969380961727	4.8858739662044747e-05
0.991018900289773	4.729450277700429e-05
0.9926408624833734	4.577790572110419e-05
0.9942628246769736	4.430757989436427e-05
0.9958847868705739	4.2882193339473406e-05
0.9975067490641741	4.150044984427043e-05
0.9991287112577745	4.01610880637009e-05
1.0007506734513747	3.886288066090307e-05
1.002372635644975	3.760463346707469e-05
1.0039945978385754	3.638518465978e-05
1.0056165600321756	3.5203403959359705e-05
1.0072385222257758	3.405819184310801e-05
1.008860484419376	3.2948478776891434e-05
1.0104824466129765	3.187322446388204e-05
1.0121044088065767	3.0831417110086206e-05
1.013726371000177	2.982207270635039e-05
1.0153483331937774	2.8844234326535203e-05
1.0169702953873776	2.7896971441548038e-05
1.0185922575809778	2.6979379248930485e-05
1.020214219774578	2.6090578017703213e-05
1.0218361819681785	2.522971244817136e-05
1.0234581441617787	2.4395951046401753e-05
1.025080106355379	2.3588485513082326e-05
1.0267020685489792	2.2806530146485273e-05
1.0283240307425796	2.2049321259252045e-05
1.0299459929361798	2.1316116608728553e-05
1.03156795512978	2.0606194840579078e-05
1.0331899173233803	1.99188549454137e-05
1.0348118795169807	1.9253415728167366e-05
1.036433841710581	1.860921528997263e-05
1.0380558039041812	1.7985610522271418e-05
1.0396777660977816	1.7381976612917874e-05
1.0412997282913818	1.6797706564024853e-05
1.042921690484982	1.623221072131214e-05
1.0445436526785823	1.5684916314719418e-05
1.0461656148721827	1.5155267010048547e-05
1.047787577065783	1.46427224714061e-05
1.0494095392593832	1.4146757934217725e-05
1.0510315014529834	1.3666863788593828e-05
1.0526534636465839	1.3202545172825483e-05
1.054275425840184	1.2753321576796882e-05
1.0558973880337843	1.2318726455100744e-05
1.0575193502273845	1.1898306849650646e-05
1.059141312420985	1.1491623021584375e-05
1.0607632746145852	1.1098248092257956e-05
1.0623852368081854	1.0717767693132576e-05
1.0640071990017859	1.0349779624361016e-05
1.065629161195386	9.993893521882832e-06
1.0672511233889863	9.64973053284076e-06
1.0688730855825865	9.316922999135576e-06
1.070495047776187	8.995114148938197e-06
1.0721170099697872	8.683957795982542e-06
1.0737389721633874	8.383118046464584e-06
1.0753609343569877	8.092269013377788e-06
1.076982896550588	7.811094538116946e-06
1.0786048587441883	7.539287919186372e-06
1.0802268209377885	7.276551647850771e-06
1.0818487831313888	7.022597150571216e-06
1.0834707453249892	6.777144538070574e-06
1.0850927075185894	6.539922360876689e-06
1.0867146697121897	6.310667371193195e-06
1.08833663190579	6.0891242909527415e-06
1.0899585940993903	5.8750455859082185e-06
1.0915805562929906	5.668191245621489e-06
1.0932025184865908	5.468328569212177e-06
1.0948244806801912	5.275231956730542e-06
1.0964464428737914	5.088682706022729e-06
1.0980684050673917	4.908468814957839e-06
1.099690367260992	4.73438478889015e-06
1.1013123294545923	4.5662314532315975e-06
1.1029342916481926	4.403815771012417e-06
1.1045562538417928	4.246950665310334e-06
1.106178216035393	4.095454846431228e-06
1.1078001782289935	3.9491526437265015e-06
1.1094221404225937	3.8078738419348528e-06
1.111044102616194	3.6714535219383234e-06
1.1126660648097944	3.5397319058250823e-06
1.1142880270033946	3.4125542061536406e-06
1.1159099891969948	3.2897704793148875e-06
1.117531951390595	3.1712354828914865e-06
1.1191539135841955	3.0568085369154674e-06
1.1207758757777957	2.9463533889275034e-06
1.122397837971396	2.8397380827430647e-06
1.1240198001649961	2.736834830833193e-06
1.1256417623585966	2.637519890229054e-06
1.1272637245521968	2.541673441862008e-06
1.128885686745797	2.4491794732522538e-06
1.1305076489393975	2.3599256644617363e-06
1.1321296111329977	2.2738032772282517e-06
1.133751573326598	2.1907070471998137e-06
1.1353735355201982	2.110535079190222e-06
1.1369954977137986	2.0331887453784425e-06
1.1386174599073988	1.9585725863761204e-06
1.140239422100999	1.8865942150893022e-06
1.1418613842945993	1.817164223302261e-06
1.1434833464881997	1.7501960909127521e-06
1.1451053086818	1.6856060977498018e-06
1.1467272708754002	1.6233132379065404e-06
1.1483492330690004	1.563239136522511e-06
1.1499711952626008	1.5053079689509672e-06
1.151593157456201	1.4494463822485084e-06
1.1532151196498013	1.3955834189256493e-06
1.1548370818434017	1.3436504428985994e-06
1.156459044037002	1.2935810675837364e-06
1.1580810062306022	1.2453110860776295e-06
1.1597029684242024	1.1987784033670943e-06
1.1613249306178028	1.153922970514756e-06
1.162946892811403	1.1106867207671572e-06
1.1645688550050033	1.069013507533505e-06
1.1661908171986035	1.0288490441846676e-06
1.167812779392204	9.901408456229992e-07
1.1694347415858042	9.528381715749383e-07
1.1710567037794044	9.168919715593919e-07
1.1726786659730046	8.822548314862024e-07
1.174300628166605	8.488809218399702e-07
1.1759225903602053	8.167259474057272e-07
1.1775445525538055	7.857470984939402e-07
1.179166514747406	7.559030036234668e-07
1.1807884769410062	7.271536836221148e-07
1.1824104391346064	6.994605071052979e-07
1.1840324013282066	6.727861472945995e-07
1.185654363521807	6.470945401386646e-07
1.1872763257154073	6.223508437000769e-07
1.1888982879090075	5.985213987725876e-07
1.1905202501026078	5.755736906941363e-07
1.1921422122962082	5.534763123218806e-07
1.1937641744898084	5.321989281363741e-07
1.1953861366834087	5.117122394428216e-07
1.1970080988770089	4.919879506382607e-07
1.1986300610706093	4.729987365142288e-07
1.2002520232642095	4.547182105653347e-07
1.2018739854578098	4.3712089427487484e-07
1.2034959476514102	4.201821873494386e-07
1.2051179098450104	4.038783388751661e-07
1.2067398720386107	3.881864193689902e-07
1.2083618342322109	3.730842936990047e-07
1.2099837964258113	3.585505948486841e-07
1.2116057586194116	3.4456469850042e-07
1.2132277208130118	3.311066984144414e-07
1.214849683006612	3.181573825798876e-07
1.2164716452002124	3.05698210115367e-07
1.2180936073938127	2.937112888969807e-07
1.219715569587413	2.821793538923666e-07
1.2213375317810131	2.710857461799226e-07
1.2229594939746136	2.6041439263290194e-07
1.2245814561682138	2.50149786248667e-07
1.226203418361814	2.4027696710386994e-07
1.2278253805554145	2.3078150391692995e-07
1.2294473427490147	2.216494761996252e-07
1.231069304942615	2.128674569801425e-07
1.2326912671362151	2.0442249608042957e-07
1.2343132293298156	1.963021039311495e-07
1.2359351915234158	1.884942359080146e-07
1.237557153717016	1.8098727717370986e-07
1.2391791159106162	1.737700280101e-07
1.2408010781042167	1.668316896257917e-07
1.242423040297817	1.6016185042458047e-07
1.2440450024914171	1.537504727206977e-07
1.2456669646850176	1.4758787988719377e-07
1.2472889268786178	1.4166474392415814e-07
1.248910889072218	1.3597207343386393e-07
1.2505328512658183	1.305012019903061e-07
1.2521548134594187	1.2524377689093857e-07
1.253776775653019	1.2019174827878486e-07
1.2553987378466192	1.1533735862341713e-07
1.2570207000402194	1.1067313254965727e-07
1.2586426622338198	1.0619186700314782e-07
1.26026462442742	1.018866217422776e-07
1.2618865866210203	9.775071014623212e-08
1.2635085488146205	9.3777690329261e-08
1.265130511008221	8.99613565515223e-08
1.2667524732018212	8.629573091716199e-08
1.2683744353954214	8.277505535054608e-08
1.2699963975890218	7.939378384185043e-08
1.271618359782622	7.614657495345346e-08
1.2732403219762223	7.302828457884184e-08
1.2748622841698225	7.003395894598317e-08
1.276484246363423	6.715882785735666e-08
1.2781062085570232	6.439829815907251e-08
1.2797281707506234	6.174794743172102e-08
1.2813501329442236	5.920351789584147e-08
1.282972095137824	5.67609105250819e-08
1.2845940573314243	5.4416179360357e-08
1.2862160195250245	5.2165526018494064e-08
1.2878379817186247	5.000529438907023e-08
1.2894599439122252	4.7931965513320476e-08
1.2910819061058254	4.594215263919751e-08
1.2927038682994256	4.403259644682845e-08
1.294325830493026	4.2200160438805324e-08
1.2959477926866263	4.0441826489909156e-08
1.2975697548802265	3.8754690551030077e-08
1.2991917170738267	3.713595850221565e-08
1.3008136792674272	3.558294214993191e-08
1.3024356414610274	3.409305536377321e-08
1.3040576036546276	3.266381034800404e-08
1.3056795658482279	3.129281404346631e-08
1.3073015280418283	2.997776465551483e-08
1.3089234902354285	2.8716448303789393e-08
1.3105454524290288	2.7506735789752878e-08
1.312167414622629	2.6346579478064508e-08
1.3137893768162294	2.5234010287969907e-08
1.3154113390098296	2.416713479101851e-08
1.3170333012034299	2.314413241152926e-08
1.3186552633970303	2.216325272634505e-08
1.3202772255906305	2.1222812860521226e-08
1.3218991877842308	2.0321194975702463e-08
1.323521149977831	1.9456843848047408e-08
1.3251431121714314	1.862826453265744e-08
1.3267650743650317	1.7834020111567367e-08
1.3283870365586319	1.7072729522446947e-08
1.330008998752232	1.6343065465256666e-08
1.3316309609458326	1.5643752384189327e-08
1.3332529231394328	1.4973564522314832e-08
1.334874885333033	1.433132404642877e-08
1.3364968475266332	1.371589923969012e-08
1.3381188097202337	1.3126202759706409e-08
1.339740771913834	1.2561189959807253e-08
1.3413627341074341	1.2019857271315064e-08
1.3429846963010346	1.15012406446994e-08
1.3446066584946348	1.1004414047566434e-08
1.346228620688235	1.0528488017504163e-08
1.3478505828818352	1.0072608267870164e-08
1.3494725450754357	9.63595434467029e-09
1.351094507269036	9.217738332739671e-09
1.3527164694626361	8.817203609494803e-09
1.3543384316562364	8.433623644585578e-09
1.3559603938498368	8.066300843830293e-09
1.357582356043437	7.714565435870615e-09
1.3592043182370372	7.3777744000366276e-09
1.3608262804306375	7.05531043396258e-09
1.362448242624238	6.746580959542828e-09
1.3640702048178381	6.4510171658648715e-09
1.3656921670114384	6.168073087802672e-09
1.3673141292050388	5.897224718998635e-09
1.368936091398639	5.637969158004277e-09
1.3705580535922393	5.389823786392659e-09
1.3721800157858395	5.152325477695946e-09
1.37380197797944	4.925029836059846e-09
1.3754239401730401	4.707510463545602e-09
1.3770459023666404	4.499358255045789e-09
1.3786678645602406	4.30018071981675e-09
1.380289826753841	4.109601328663891e-09
1.3819117889474413	3.927258885850111e-09
1.3835337511410415	3.752806924828512e-09
1.385155713334642	3.585913126933511e-09
1.3867776755282422	3.426258762192741e-09
1.3883996377218424	3.273538151452048e-09
1.3900215999154426	3.127458149034184e-09
1.391643562109043	2.9877376451785217e-09
1.3932655243026433	2.854107087535746e-09
1.3948874864962435	2.726308021016568e-09
1.3965094486898437	2.6040926453187536e-09
1.3981314108834442	2.487223389479738e-09
1.3997533730770444	2.3754725028256534e-09
1.4013753352706446	2.2686216617094894e-09
1.4029972974642448	2.166461591452921e-09
1.4046192596578453	2.068791702926632e-09
1.4062412218514455	1.975419743224512e-09
1.4078631840450457	1.8861614599059962e-09
1.4094851462386462	1.8008402783000617e-09
1.4111071084322464	1.7192869913820465e-09
1.4127290706258466	1.6413394617521345e-09
1.4143510328194469	1.5668423352613489e-09
1.4159729950130473	1.4956467658469187e-09
1.4175949572066475	1.427610151154963e-09
1.4192169194002477	1.3625958785433642e-09
1.420838881593848	1.3004730810726231e-09
1.4224608437874484	1.2411164031066077e-09
1.4240828059810486	1.1844057751587673e-09
1.4257047681746489	1.1302261976325925e-09
1.427326730368249	1.0784675331181016e-09
1.4289486925618495	1.0290243069181523e-09
1.4305706547554498	9.817955154905086e-10
1.43219261694905	9.366844425029921e-10
1.4338145791426504	8.93598482210155e-10
1.4354365413362506	8.524489698706944e-10
1.4370585035298509	8.131510189349428e-10
1.438680465723451	7.756233647420295e-10
1.4403024279170515	7.397882144757025e-10
1.4419243901106518	7.055711031371901e-10
1.443546352304252	6.729007553023479e-10
1.4451683144978522	6.417089524391189e-10
1.4467902766914527	6.119304055695192e-10
1.4484122388850529	5.83502633068454e-10
1.450034201078653	5.563658433994263e-10
1.4516561632722533	5.30462822594701e-10
1.4532781254658538	5.05738826294609e-10
1.454900087659454	4.821414761677232e-10
1.4565220498530542	4.596206605402723e-10
1.4581440120466547	4.381284390696342e-10
1.459765974240255	4.176189513030298e-10
1.4613879364338551	3.9804832896843215e-10
1.4630098986274553	3.793746118506249e-10
1.4646318608210558	3.61557667110797e-10
1.466253823014656	3.445591119135624e-10
1.4678757852082562	3.283422392303159e-10
1.4694977474018565	3.1287194669300706e-10
1.471119709595457	2.9811466837708305e-10
1.4727416717890571	2.8403830939705084e-10
1.4743636339826574	2.70612183202558e-10
1.4759855961762576	2.5780695146719375e-10
1.477607558369858	2.455945664663674e-10
1.4792295205634582	2.339482158445825e-10
1.4808514827570585	2.2284226967628293e-10
1.482473444950659	2.1225222972817377e-10
1.4840954071442591	2.021546808344474e-10
1.4857173693378594	1.9252724429977565e-10
1.4873393315314596	1.8334853324827818e-10
1.48896129372506	1.7459810983980818e-10
1.4905832559186603	1.6625644427799415e-10
1.4922052181122605	1.5830487553739788e-10
1.4938271803058607	1.5072557374001183e-10
1.4954491424994611	1.4350150411403921e-10
1.4970711046930614	1.3661639247053e-10
1.4986930668866616	1.3005469213596068e-10
1.500315029080262	1.238015522813281e-10
1.5019369912738623	1.1784278759060914e-10
1.5035589534674625	1.121648492137363e-10
1.5051809156610627	1.0675479695138926e-10
1.5068028778546632	1.0160027262100027e-10
1.5084248400482634	9.668947455536181e-11
1.5100468022418636	9.20111331871683e-11
1.5116687644354638	8.755448767468531e-11
1.5132907266290643	8.330926352550721e-11
1.5149126888226645	7.926565117709966e-11
1.5165346510162647	7.54142854944631e-11
1.518156613209865	7.17462261468477e-11
1.5197785754034654	6.825293882697927e-11
1.5214005375970656	6.492627727771593e-11
1.5230224997906658	6.175846609246637e-11
1.5246444619842663	5.874208425707337e-11
1.5262664241778665	5.587004940214734e-11
1.5278883863714667	5.313560273610191e-11
1.529510348565067	5.053229463035009e-11
1.5311323107586674	4.805397082926475e-11
1.5327542729522676	4.569475925863442e-11
1.5343762351458679	4.3449057407399255e-11
1.535998197339468	4.131152025849431e-11
1.5376201595330685	3.927704874560159e-11
1.5392421217266687	3.73407787135674e-11
1.540864083920269	3.54980703611486e-11
1.5424860461138692	3.3744498145627554e-11
1.5441080083074696	3.2075841129675066e-11
1.5457299705010699	3.048807375165004e-11
1.54735193269467	2.8977357001291784e-11
1.5489738948882705	2.7540029983516142e-11
1.5505958570818708	2.6172601853731395e-11
1.552217819275471	2.487174410878017e-11
1.5538397814690712	2.363428321827352e-11
1.5554617436626716	2.2457193581710724e-11
1.5570837058562719	2.1337590797392138e-11
1.558705668049872	2.0272725229706257e-11
1.5603276302434723	1.9259975861941862e-11
1.5619495924370728	1.8296844422302012e-11
1.563571554630673	1.7380949771321892e-11
1.5651935168242732	1.6510022539375923e-11
1.5668154790178734	1.56819000034465e-11
1.5684374412114739	1.4894521192768628e-11
1.570059403405074	1.4145922213412256e-11
1.5716813655986743	1.3434231782275068e-11
1.5733033277922748	1.2757666961366144e-11
1.574925289985875	1.211452908364154e-11
1.5765472521794752	1.1503199862026073e-11
1.5781692143730754	1.0922137673608128e-11
1.579791176566676	1.0369874011334973e-11
1.5814131387602761	9.845010095862714e-12
1.5830351009538763	9.346213640525378e-12
1.5846570631474766	8.872215762691649e-12
1.586279025341077	8.421808035060246e-12
1.5879009875346772	7.99383967072482e-12
1.5895229497282775	7.587214836099664e-12
1.5911449119218777	7.200890086054813e-12
1.5927668741154781	6.833871915847481e-12
1.5943888363090783	6.485214424673541e-12
1.5960107985026786	6.154017085881696e-12
1.597632760696279	5.839422619110727e-12
1.5992547228898792	5.5406149598116285e-12
1.6008766850834795	5.2568173218140956e-12
1.6024986472770797	4.987290348785035e-12
1.6041206094706801	4.731330350606083e-12
1.6057425716642804	4.488267620870119e-12
1.6073645338578806	4.257464831861549e-12
1.6089864960514808	4.038315503544372e-12
1.6106084582450813	3.8302425432324524e-12
1.6122304204386815	3.632696852762594e-12
1.6138523826322817	3.4451560001293128e-12
1.6154743448258821	3.267122952674213e-12
1.6170963070194824	3.098124869049768e-12
1.6187182692130826	2.9377119472991417e-12
1.6203402314066828	2.785456326511674e-12


==> usethisfov4.dat <==
x	f(x)
0.0	1.0
0.1157385879576202	0.7876360649003905
0.2314771759152404	0.4487574450605875
0.34721576387286057	0.2180187581296641
0.4629543518304808	0.08703589603158332
0.578692939788101	0.037735332374888936
0.6944315277457211	0.03624593992225969
0.8101701157033414	0.050637822048789694
0.9259087036609616	0.05802501735958335
1.0416472916185817	0.0396287494254226
1.157385879576202	0.019776980416319555
1.2731244675338222	0.010286164167864821
1.3888630554914423	0.0049770657903745325
1.5046016434490626	0.002681858906242103
1.6203402314066828	0.0


==> usethisfov4fit.dat <==
x	f(x)
# gaussian sig = 0.1942556239460702
0.0	0.9710514161634531
0.0016219621936002832	0.9710175677035707
0.0032439243872005663	0.9709160294030026
0.00486588658080085	0.9707468224965181
0.006487848774401133	0.970509982367176
0.008109810968001415	0.9702055585339929
0.0097317731616017	0.969833614634688
0.011353735355201983	0.9693942284035113
0.012975697548802265	0.9688874916441682
0.014597659742402548	0.9683135101978513
0.01621962193600283	0.9676724039063969
0.017841584129603114	0.9669643065705822
0.0194635463232034	0.9661893659035865
0.021085508516803683	0.9653477434796351
0.022707470710403965	0.9644396146778551
0.024329432904004248	0.9634651686213664
0.02595139509760453	0.9624246081116409
0.027573357291204813	0.9613181495581598
0.029195319484805096	0.9601460229034033
0.03081728167840538	0.9589084715432108
0.03243924387200566	0.957605752242547
0.03406120606560595	0.9562381350467181
0.03568316825920623	0.9548059031880797
0.03730513045280651	0.9533093529882801
0.0389270926464068	0.9517487937560883
0.04054905484000708	0.9501245476808563
0.042171017033607365	0.9484369497216638
0.043792979227207644	0.9466863474922034
0.04541494142080793	0.9448731011414567
0.04703690361440821	0.9429975832302239
0.048658865808008496	0.9410601786035606
0.050280828001608775	0.9390612842591881
0.05190279019520906	0.9370013092119365
0.05352475238880935	0.9348806743542868
0.05514671458240963	0.9326998123130793
0.05676867677600991	0.9304591673024544
0.05839063896961019	0.9281591949730986
0.06001260116321048	0.9258003622578648
0.06163456335681076	0.9233831472138411
0.06325652555041104	0.9209080388609441
0.06487848774401132	0.9183755370171097
0.06650044993761162	0.9157861521301629
0.0681224121312119	0.9131404051064435
0.06974437432481218	0.910438827136268
0.07136633651841245	0.9076819595163113
0.07298829871201275	0.9048703534689894
0.07461026090561303	0.9020045699589284
0.0762322230992133	0.8990851795066054
0.0778541852928136	0.8961127619992467
0.07947614748641388	0.8930879064990737
0.08109810968001416	0.8900112110489801
0.08272007187361444	0.8868832824757367
0.08434203406721473	0.8837047361908082
0.08596399626081501	0.880476195988878
0.08758595845441529	0.8771982938441691
0.08920792064801557	0.873871669704658
0.09082988284161586	0.8704969712842728
0.09245184503521614	0.8670748538531692
0.09407380722881642	0.8636059800261823
0.09569576942241671	0.8600910195495459
0.09731773161601699	0.8565306490859781
0.09893969380961727	0.8529255519982273
0.10056165600321755	0.8492764181311762
0.10218361819681784	0.8455839435926014
0.10380558039041812	0.8418488305326844
0.1054275425840184	0.8380717869223722
0.1070495047776187	0.8342535263306837
0.10867146697121897	0.8303947677010629
0.11029342916481925	0.826496235126872
0.11191539135841953	0.8225586576261246
0.11353735355201983	0.8185827689155576
0.1151593157456201	0.8145693071841358
0.11678127793922038	0.8105190148660888
0.11840324013282068	0.8064326384135778
0.12002520232642096	0.8023109280690864
0.12164716452002124	0.7981546376376337
0.12326912671362152	0.7939645242589052
0.12489108890722181	0.7897413481793967
0.1265130511008221	0.7854858725246671
0.12813501329442237	0.7811988630717919
0.12975697548802265	0.7768810880221158
0.13137893768162293	0.7725333177743926
0.13300089987522323	0.7681563246984088
0.1346228620688235	0.7637508829091803
0.1362448242624238	0.7593177680418143
0.13786678645602407	0.7548577570271259
0.13948874864962435	0.7503716278680999
0.14111071084322463	0.7458601594172835
0.1427326730368249	0.741324131155201
0.14435463523042522	0.7367643229698732
0.1459765974240255	0.7321815149375288
0.14759855961762577	0.7275764871045922
0.14922052181122605	0.7229500192710294
0.15084248400482633	0.7183028907751351
0.1524644461984266	0.7136358802798405
0.1540864083920269	0.7089497655606232
0.1557083705856272	0.7042453232950945
0.15733033277922748	0.6995233288543441
0.15895229497282776	0.6947845560961144
0.16057425716642804	0.6900297771598815
0.16219621936002832	0.6852597622639128
0.1638181815536286	0.6804752795043754
0.16544014374722887	0.6756770946565616
0.16706210594082915	0.670865970978303
0.16868406813442946	0.6660426690156369
0.17030603032802974	0.6612079464107932
0.17192799252163002	0.6563625577125618
0.1735499547152303	0.6515072541891055
0.17517191690883058	0.6466427836432775
0.17679387910243086	0.6417698902305013
0.17841584129603114	0.636889314279271
0.18003780348963144	0.632001792114327
0.18165976568323172	0.6271080558825606
0.183281727876832	0.6222088333816985
0.18490369007043228	0.6173048478918197
0.18652565226403256	0.6123968180097488
0.18814761445763284	0.6074854574863765
0.18976957665123312	0.6025714750669512
0.19139153884483343	0.59765557433438
0.1930135010384337	0.5927384535555884
0.19463546323203398	0.5878208055309699
0.19625742542563426	0.5829033174469692
0.19787938761923454	0.5779866707318294
0.19950134981283482	0.5730715409145426
0.2011233120064351	0.5681585974870301
0.2027452742000354	0.5632485037695878
0.2043672363936357	0.5583419167796194
0.20598919858723597	0.5534394871036904
0.20761116078083625	0.5485418587729204
0.20923312297443653	0.5436496691417432
0.2108550851680368	0.538763548770051
0.21247704736163708	0.5338841213087429
0.2140990095552374	0.529012003388697
0.21572097174883767	0.5241478045131793
0.21734293394243795	0.5192921269537024
0.21896489613603823	0.5144455656493498
0.2205868583296385	0.5096087081095718
0.2222088205232388	0.504782134320463
0.22383078271683907	0.49996641665452746
0.22545274491043937	0.4951621197839377
0.22707470710403965	0.4903698005972885
0.22869666929763993	0.485590008119848
0.2303186314912402	0.4808232834373049
0.2319405936848405	0.476070159623012
0.23356255587844077	0.4713311616687184
0.23518451807204105	0.4666068064187879
0.23680648026564136	0.461897602507896
0.23842844245924164	0.4572040503021967
0.24005040465284191	0.45252664184394664
0.2416723668464422	0.4478658607995796
0.24329432904004247	0.44322218241121236
0.24491629123364275	0.4385960734515713
0.24653825342724303	0.43398799218232076
0.24816021562084334	0.42939838831577615
0.24978217781444362	0.42482770297998307
0.2514041400080439	0.4202763686871392
0.2530261022016442	0.4157448093053403
0.25464806439524446	0.41123344003362317
0.25627002658884473	0.40674266738028364
0.257891988782445	0.40227288914444076
0.2595139509760453	0.3978244944008214
0.2611359131696456	0.3933978634877359
0.26275787536324585	0.3889933679982138
0.26437983755684613	0.3846113707742705
0.26600179975044647	0.38025222590426955
0.26762376194404675	0.37591627872335076
0.269245724137647	0.37160386581688404
0.2708676863312473	0.3673153150269196
0.2724896485248476	0.36305094546159283
0.27411161071844786	0.3588110675074476
0.27573357291204814	0.35459598284464006
0.2773555351056484	0.350405984464982
0.2789774972992487	0.34624135669278333
0.280599459492849	0.34210237520845277
0.28222142168644926	0.3379893070748134
0.28384338388004954	0.3339024107660906
0.2854653460736498	0.32984193619952856
0.2870873082672501	0.3258081247695888
0.28870927046085043	0.3218012093846884
0.2903312326544507	0.3178214145064295
0.291953194848051	0.3138689561912722
0.29357515704165127	0.3099440421346077
0.29519711923525155	0.3060468717171794
0.2968190814288518	0.3021776360538059
0.2984410436224521	0.298336518044355
0.3000630058160524	0.2945236924269226
0.30168496800965267	0.29073932583316153
0.30330693020325294	0.28698357684571474
0.3049288923968532	0.2832565960576989
0.3065508545904535	0.2795585261341896
0.3081728167840538	0.27588950187565425
0.30979477897765406	0.27224965028328396
0.3114167411712544	0.26863909062616936
0.3130387033648547	0.26505793451027126
0.31466066555845496	0.2615062859491318
0.31628262775205523	0.2579842414362731
0.3179045899456555	0.2544918900192344
0.3195265521392558	0.2510293133751902
0.32114851433285607	0.24759658588809996
0.32277047652645635	0.24419377472733608
0.32439243872005663	0.2408209399277358
0.3260144009136569	0.2374781344710263
0.3276363631072572	0.23416540436856922
0.32925832530085747	0.23088278874537202
0.33088028749445775	0.22763031992531432
0.332502249688058	0.2244080235175357
0.3341242118816583	0.22121591850393454
0.33574617407525864	0.2180540173277238
0.3373681362688589	0.21492232598299454
0.3389900984624592	0.21182084410523264
0.3406120606560595	0.20874956506274028
0.34223402284965976	0.20570847604890957
0.34385598504326004	0.20269755817529822
0.3454779472368603	0.1997167865654571
0.3470999094304606	0.19676613044945943
0.3487218716240609	0.19384555325908234
0.35034383381766115	0.19095501272359172
0.35196579601126143	0.18809446096608148
0.3535877582048617	0.18526384460031925
0.355209720398462	0.18246310482805012
0.35683168259206227	0.17969217753671263
0.3584536447856626	0.1769509933975181
0.3600756069792629	0.17423947796384937
0.36169756917286316	0.17155755176993134
0.36331953136646344	0.16890513042972924
0.3649414935600637	0.16628212473603013
0.366563455753664	0.1636884407596634
0.3681854179472643	0.16112397994881658
0.36980738014086456	0.15858863922840447
0.37142934233446484	0.15608231109944926
0.3730513045280651	0.15360488373842998
0.3746732667216654	0.15115624109656084
0.3762952289152657	0.1487362629989584
0.37791719110886596	0.14634482524365783
0.37953915330246624	0.14398179970043956
0.38116111549606657	0.14164705440942973
0.38278307768966685	0.13934045367943476
0.38440503988326713	0.1370618581859754
0.3860270020768674	0.13481112506898382
0.3876489642704677	0.13258810803012896
0.38927092646406797	0.13039265742973538
0.39089288865766825	0.12822462038326216
0.3925148508512685	0.12608384085731006
0.3941368130448688	0.12397015976512307
0.3957587752384691	0.12188341506155535
0.39738073743206936	0.11982344183747078
0.39900269962566964	0.11779007241354762
0.4006246618192699	0.1157831364334579
0.4022466240128702	0.11380246095639436
0.40386858620647054	0.11184787054891679
0.4054905484000708	0.10991918737609242
0.4071125105936711	0.10801623129190302
0.4087344727872714	0.10613881992889596
0.41035643498087165	0.10428676878705295
0.41197839717447193	0.10245989132185451
0.4136003593680722	0.10065799903151741
0.4152223215616725	0.09888090154338278
0.41684428375527277	0.09712840669943444
0.41846624594887305	0.0954003206409277
0.42008820814247333	0.0936964478921078
0.4217101703360736	0.09201659144300128
0.4233321325296739	0.09036055283126104
0.42495409472327417	0.0887281322230487
0.42657605691687445	0.08711912849293779
0.4281980191104748	0.0855333393028223
0.42981998130407506	0.08397056117981637
0.43144194349767534	0.0824305895931297
0.4330639056912756	0.08091321902990743
0.4346858678848759	0.07941824307002014
0.4363078300784762	0.07794545445979376
0.43792979227207646	0.07649464518466693
0.43955175446567674	0.07506560654076692
0.441173716659277	0.0736581292053932
0.4427956788528773	0.07227200330640084
0.4444176410464776	0.07090701849047482
0.44603960324007785	0.06956296399028823
0.44766156543367813	0.06823962869053732
0.4492835276272784	0.06693680119284699
0.45090548982087875	0.06565426987954202
0.452527452014479	0.06439182297627834
0.4541494142080793	0.06314924861353056
0.4557713764016796	0.0619263348869324
0.45739333859527986	0.060722869916466526
0.45901530078888014	0.05953864190450206
0.4606372629824804	0.05837343919267763
0.4622592251760807	0.0572270503176291
0.463881187369681	0.05609926406556121
0.46550314956328126	0.05498986952566324
0.46712511175688154	0.05389865614236944
0.4687470739504818	0.052825413766464935
0.4703690361440821	0.0517699327050394
0.4719909983376824	0.05073200377028996
0.4736129605312827	0.04971141832717656
0.475234922724883	0.048707968339932906
0.47685688491848327	0.04772144641743632
0.47847884711208355	0.04675164585744108
0.48010080930568383	0.04579836068967975
0.4817227714992841	0.04486138571783757
0.4833447336928844	0.043940516560405304
0.48496669588648467	0.0430355496904167
0.48658865808008495	0.04214628247407677
0.4882106202736852	0.041272513208287856
0.4898325824672855	0.040414041157080464
0.4914545446608858	0.03957066658695641
0.49307650685448606	0.03874219080115246
0.49469846904808634	0.03792841617283233
0.4963204312416867	0.03712914617721603
0.49794239343528696	0.03634418542265547
0.49956435562888724	0.035573339680665075
0.5011863178224875	0.03481641591491796
0.5028082800160878	0.03407322230921642
0.504430242209688	0.03334356829444826
0.5060522044032884	0.032627264574537546
0.5076741665968887	0.03192412315140272
0.5092961287904889	0.031233957348931023
0.5109180909840892	0.030556581835981502
0.5125400531776895	0.02989181264842811
0.5141620153712898	0.029239467210253684
0.51578397756489	0.02859936435370769
0.5174059397584904	0.02797132433853876
0.5190279019520906	0.027355168870315354
0.5206498641456909	0.026750721117845603
0.5222718263392911	0.026157805729710364
0.5238937885328915	0.0255762488499208
0.5255157507264917	0.02500587813271466
0.527137712920092	0.02444652275650281
0.5287596751136923	0.023898013436980756
0.5303816373072926	0.023360182439416687
0.5320035995008929	0.022832863590130814
0.5336255616944932	0.022315892287178507
0.5352475238880935	0.021809105510250826
0.5368694860816937	0.02131234182980672
0.538491448275294	0.020825441415449328
0.5401134104688943	0.020348246043561426
0.5417353726624946	0.019880599104212388
0.5433573348560948	0.019422345607351708
0.5449792970496952	0.018973332188301772
0.5466012592432954	0.01853340711256464
0.5482232214368957	0.018102420279955928
0.549845183630496	0.017680223228080133
0.5514671458240963	0.01726666913516091
0.5530891080176965	0.01686161282224048
0.5547110702112968	0.016464910754761464
0.5563330324048972	0.016076421043545522
0.5579549945984974	0.015696003445182093
0.5595769567920977	0.015323519361841061
0.561198918985698	0.0149588318405233
0.5628208811792983	0.01460180557176221
0.5644428433728985	0.014252306887790297
0.5660648055664989	0.013910203760183842
0.5676867677600991	0.013575365796999602
0.5693087299536994	0.013247664239416252
0.5709306921472996	0.012926971957894513
0.5725526543409	0.012613163447868508
0.5741746165345002	0.01230611482498207
0.5757965787281005	0.012005703819882295
0.5774185409217009	0.01171180977258396
0.5790405031153011	0.011424313626416964
0.5806624653089014	0.011143097921569778
0.5822844275025016	0.010868046788241614
0.583906389696102	0.010599045939415217
0.5855283518897022	0.010335982663263243
0.5871503140833025	0.010078745815199863
0.5887722762769028	0.009827225809590077
0.5903942384705031	0.009581314611128227
0.5920162006641033	0.009340905725898118
0.5936381628577037	0.009105894192125534
0.5952601250513039	0.008876176570635594
0.5968820872449042	0.008651650935025526
0.5985040494385044	0.008432216861564599
0.6001260116321048	0.008217775418831848
0.6017479738257051	0.008008229157103012
0.6033699360193053	0.007803482097496849
0.6049918982129057	0.007603439720891845
0.6066138604065059	0.007408008956623657
0.6082358226001062	0.007217098170973402
0.6098577847937064	0.007030617155457184
0.6114797469873068	0.006848477114926438
0.613101709180907	0.006670590655489322
0.6147236713745073	0.00649687177226231
0.6163456335681076	0.006327235836961873
0.6179675957617079	0.006161599585345085
0.6195895579553081	0.005999881104508747
0.6212115201489085	0.0058419998200554876
0.6228334823425088	0.005687876483136055
0.624455444536109	0.00553743315737604
0.6260774067297094	0.00539059320569569
0.6276993689233096	0.005247281277031046
0.6293213311169099	0.005107423292964326
0.6309432933105101	0.004970946434271787
0.6325652555041105	0.004837779127396444
0.6341872176977107	0.004707851030853558
0.635809179891311	0.004581093021576079
0.6374311420849113	0.004457437181207399
0.6390531042785116	0.004336816782348435
0.6406750664721118	0.004219166274765999
0.6422970286657121	0.004104421271569087
0.6439189908593124	0.003992518535359838
0.6455409530529127	0.003883395964365307
0.647162915246513	0.003776992578556582
0.6487848774401133	0.003673248505761085
0.6504068396337136	0.0035721049677740905
0.6520288018273138	0.0034735042664752074
0.6536507640209142	0.0033773897699553228
0.6552727262145144	0.003283705898659624
0.6568946884081147	0.0031923981115517183
0.6585166506017149	0.003103412892304257
0.6601386127953153	0.003016697735520742
0.6617605749889155	0.002932201132993582
0.6633825371825158	0.002849872560002862
0.665004499376116	0.0027696624616604815
0.6666264615697164	0.002691522239303885
0.6682484237633166	0.002615404236943753
0.669870385956917	0.002541261727769592
0.6714923481505173	0.0024690489007172392
0.6731143103441175	0.002398720847102036
0.6747362725377178	0.0023302335473212882
0.6763582347313181	0.002263543857629633
0.6779801969249184	0.002198609496990531
0.6796021591185186	0.002135389034007311
0.681224121312119	0.0020738418739366838
0.6828460835057192	0.002013928245787916
0.6844680456993195	0.0019556091895103155
0.6860900078929197	0.0018988465432719626
0.6877119700865201	0.001843602930832116
0.6893339322801203	0.0017898417490099267
0.6909558944737206	0.0017375271552517186
0.692577856667321	0.001686624055299209
0.6941998188609212	0.001637098090960674
0.6958217810545215	0.001588915627987201
0.6974437432481218	0.001542043744055902
0.6990657054417221	0.0014964502168618764
0.7006876676353223	0.0014521035123206908
0.7023096298289226	0.0014089727728828967
0.7039315920225229	0.0013670278059621844
0.7055535542161232	0.0013262390724784673
0.7071755164097234	0.001286577675517305
0.7087974786033238	0.0012480153491067944
0.710419440796924	0.0012105244471131084
0.7120414029905243	0.0011740779322556485
0.7136633651841245	0.0011386493652428234
0.7152853273777249	0.0011042128940292296
0.7169072895713252	0.0010707432431950738
0.7185292517649254	0.0010382157034484671
0.7201512139585258	0.001006606121251231
0.721773176152126	0.0009758908885687523
0.7233951383457263	0.0009460469327442899
0.7250171005393266	0.0009170517064981938
0.7266390627329269	0.0008888831780522587
0.7282610249265271	0.0008615198213795289
0.7298829871201274	0.0008349406065796601
0.7315049493137277	0.0008091249903800073
0.733126911507328	0.0007840529067624075
0.7347488737009282	0.0007597047577157292
0.7363708358945286	0.0007360614041140088
0.7379927980881288	0.0007131041567201299
0.7396147602817291	0.0006908147673147766
0.7412367224753295	0.0006691754199504765
0.7428586846689297	0.0006481687223303808
0.74448064686253	0.0006277776973114639
0.7461026090561302	0.0006079857745317429
0.7477245712497306	0.0005887767821610419
0.7493465334433308	0.0005701349387748579
0.7509684956369311	0.0005520448453507357
0.7525904578305314	0.0005344914773866314
0.7542124200241317	0.0005174601771406037
0.7558343822177319	0.0005009366459912014
0.7574563444113322	0.0004849069369178423
0.7590783066049325	0.00046935744710047145
0.7607002687985328	0.0004542749106377
0.7623222309921331	0.00043964639138268085
0.7639441931857334	0.0004254592758958481
0.7655661553793337	0.00041170126651368964
0.7671881175729339	0.00039836037453266676
0.7688100797665343	0.0003854249135073586
0.7704320419601345	0.0003728834926619106
0.7720540041537348	0.0003607250104138131
0.773675966347335	0.0003489386480090366
0.7752979285409354	0.0003375138632675107
0.7769198907345356	0.00032644038443793456
0.7785418529281359	0.0003157082041608563
0.7801638151217362	0.000305307573538982
0.7817857773153365	0.0002952289963136135
0.7834077395089367	0.00028546322314614307
0.785029701702537	0.00027600124600347443
0.7866516638961374	0.00026683429264626906
0.7882736260897376	0.0002579538212188706
0.789895588283338	0.0002493515149397663
0.7915175504769382	0.000241019276891431
0.7931395126705385	0.00023294922490838736
0.7947614748641387	0.00022513368656231452
0.7963834370577391	0.0002175651942430111
0.7980053992513393	0.00021023648033404723
0.7996273614449396	0.00020314047248188948
0.8012493236385398	0.0001962702889573242
0.8028712858321402	0.00018961923410795438
0.8044932480257404	0.0001831807939005885
0.8061152102193407	0.0001769486315522983
0.8077371724129411	0.00017091658324894262
0.8093591346065413	0.00016507865394995103
0.8109810968001416	0.0001594290132781474
0.8126030589937419	0.0001539619914934179
0.8142250211873422	0.00014867207554900217
0.8158469833809424	0.00014355390522921124
0.8174689455745427	0.00013860226936735667
0.819090907768143	0.00013381210214270477
0.8207128699617433	0.0001291784794552394
0.8223348321553435	0.00012469661537705713
0.8239567943489439	0.0001203618586791911
0.8255787565425441	0.00011616968943268818
0.8272007187361444	0.00011211571568275376
0.8288226809297446	0.00010819567019479792
0.830444643123345	0.00010440540727120744
0.8320666053169453	0.0001007408996376918
0.8336885675105455	9.719823539804592e-05
0.8353105297041459	9.377361505618193e-05
0.8369324918977461	9.04633486043006e-05
0.8385544540913464	8.726385267606229e-05
0.8401764162849467	8.417164776364852e-05
0.841798378478547	8.11833554975902e-05
0.8434203406721472	7.829569598827224e-05
0.8450423028657476	7.550548522800975e-05
0.8466642650593478	7.280963255262297e-05
0.8482862272529481	7.020513816142942e-05
0.8499081894465483	6.768909069459486e-05
0.8515301516401487	6.525866486678896e-05
0.8531521138337489	6.291111915610316e-05
0.8547740760273492	6.064379354719988e-05
0.8563960382209496	5.845410732767323e-05
0.8580180004145498	5.633955693661235e-05
0.8596399626081501	5.429771386436647e-05
0.8612619248017503	5.2326222602532036e-05
0.8628838869953507	5.042279864317943e-05
0.8645058491889509	4.8585226526362795e-05
0.8661278113825512	4.681135793495657e-05
0.8677497735761515	4.5099109835884206e-05
0.8693717357697518	4.344646266680751e-05
0.870993697963352	4.1851458567364395e-05
0.8726156601569524	4.031219965404956e-05
0.8742376223505526	3.882684633784961e-05
0.8758595845441529	3.7393615683750726e-05
0.8774815467377532	3.6010779811255536e-05
0.8791035089313535	3.467666433505217e-05
0.8807254711249538	3.338964684499474e-05
0.882347433318554	3.2148155424566186e-05
0.8839693955121544	3.095066720700382e-05
0.8855913577057546	2.9795706968285104e-05
0.8872133198993549	2.8681845756177727e-05
0.8888352820929551	2.76076995545768e-05
0.8904572442865555	2.6571927982356716e-05
0.8920792064801557	2.557323302598515e-05
0.893701168673756	2.461035780515207e-05
0.8953231308673563	2.3682085370683607e-05
0.8969450930609566	2.2787237534019303e-05
0.8985670552545568	2.19246737275462e-05
0.9001890174481572	2.1093289895091716e-05
0.9018109796417575	2.0292017411893e-05
0.9034329418353577	1.9519822033368307e-05
0.905054904028958	1.8775702872030925e-05
0.9066768662225583	1.8058691401895994e-05
0.9082988284161586	1.7367850489741772e-05
0.9099207906097588	1.6702273452600502e-05
0.9115427528033592	1.6061083140862112e-05
0.9131647149969594	1.5443431046389162e-05
0.9147866771905597	1.484849643504812e-05
0.91640863938416	1.4275485503077719e-05
0.9180306015777603	1.3723630556722041e-05
0.9196525637713605	1.3192189214569579e-05
0.9212745259649608	1.2680443632048954e-05
0.9228964881585612	1.2187699747542672e-05
0.9245184503521614	1.171328654959145e-05
0.9261404125457617	1.125655536467071e-05
0.927762374739362	1.0816879165033085e-05
0.9293843369329623	1.0393651896118475e-05
0.9310062991265625	9.986287823045605e-06
0.9326282613201629	9.594220895706798e-06
0.9342502235137631	9.216904131999274e-06
0.9358721857073634	8.853809018734313e-06
0.9374941479009636	8.504424929776675e-06
0.939116110094564	8.168258560974249e-06
0.9407380722881642	7.84483338144934e-06
0.9423600344817645	7.533689100829641e-06
0.9439819966753648	7.234381152008569e-06
0.9456039588689651	6.946480189030884e-06
0.9472259210625654	6.669571599710519e-06
0.9488478832561656	6.403255032594461e-06
0.950469845449766	6.1471439378960165e-06
0.9520918076433662	5.900865122028733e-06
0.9537137698369665	5.664058315380262e-06
0.9553357320305668	5.436375752974258e-06
0.9569576942241671	5.2174817676752115e-06
0.9585796564177673	5.00705239560016e-06
0.9602016186113677	4.804774993407918e-06
0.9618235808049679	4.610347867144669e-06
0.9634455429985682	4.423479912331722e-06
0.9650675051921684	4.243890264989071e-06
0.9666894673857688	4.071307963294787e-06
0.968311429579369	3.905471619588331e-06
0.9699333917729693	3.746129102431697e-06
0.9715553539665697	3.5930372284501507e-06
0.9731773161601699	3.445961463680046e-06
0.9747992783537702	3.3046756341584356e-06
0.9764212405473705	3.168961645495386e-06
0.9780432027409708	3.0386092111759928e-06
0.979665164934571	2.9134155893457144e-06
0.9812871271281713	2.793185327838299e-06
0.9829090893217716	2.6777300172117965e-06
0.9845310515153719	2.5668680515638234e-06
0.9861530137089721	2.4604243969030754e-06
0.9877749759025725	2.358230366859555e-06
0.9893969380961727	2.260123405521667e-06
0.991018900289773	2.1659468771934267e-06
0.9926408624833734	2.0755498628706335e-06
0.9942628246769736	1.9887869632397126e-06
0.9958847868705739	1.9055181080081345e-06
0.9975067490641741	1.825608371380348e-06
0.9991287112577745	1.748927793497721e-06
1.0007506734513747	1.6753512076660775e-06
1.002372635644975	1.6047580731987024e-06
1.0039945978385754	1.5370323137075377e-06
1.0056165600321756	1.4720621606795383e-06
1.0072385222257758	1.4097400021794074e-06
1.008860484419376	1.3499622365245379e-06
1.0104824466129765	1.2926291307816868e-06
1.0121044088065767	1.2376446839393661e-06
1.013726371000177	1.1849164946134384e-06
1.0153483331937774	1.134355633147845e-06
1.0169702953873776	1.085876517975682e-06
1.0185922575809778	1.0393967961097414e-06
1.020214219774578	9.948372276353095e-07
1.0218361819681785	9.521215740813814e-07
1.0234581441617787	9.111764905500342e-07
1.025080106355379	8.719314214868965e-07
1.0267020685489792	8.343184999791592e-07
1.0283240307425796	7.982724504705387e-07
1.0299459929361798	7.637304947859054e-07
1.03156795512978	7.306322613611961e-07
1.0331899173233803	6.98919697577344e-07
1.0348118795169807	6.685369850997378e-07
1.036433841710581	6.394304581276355e-07
1.0380558039041812	6.115485244606079e-07
1.0396777660977816	5.84841589291963e-07
1.0412997282913818	5.592619816415053e-07
1.042921690484982	5.347638833426747e-07
1.0445436526785823	5.11303260501588e-07
1.0461656148721827	4.888377973478745e-07
1.047787577065783	4.673268323996323e-07
1.0494095392593832	4.467312968670367e-07
1.0510315014529834	4.2701365522150577e-07
1.0526534636465839	4.081378478593983e-07
1.054275425840184	3.900692357914058e-07
1.0558973880337843	3.727745472908158e-07
1.0575193502273845	3.56221826435942e-07
1.059141312420985	3.403803834838547e-07
1.0607632746145852	3.252207470145428e-07
1.0623852368081854	3.107146177864379e-07
1.0640071990017859	2.9683482424610253e-07
1.065629161195386	2.8355527963657407e-07
1.0672511233889863	2.7085094065059996e-07
1.0688730855825865	2.586977675766825e-07
1.070495047776187	2.4707268588741715e-07
1.0721170099697872	2.3595354922123606e-07
1.0737389721633874	2.253191037101413e-07
1.0753609343569877	2.1514895360755262e-07
1.076982896550588	2.0542352817180706e-07
1.0786048587441883	1.961240497622472e-07
1.0802268209377885	1.8723250310621366e-07
1.0818487831313888	1.7873160569658392e-07
1.0834707453249892	1.7060477928076832e-07
1.0850927075185894	1.628361224033472e-07
1.0867146697121897	1.5541038396571306e-07
1.08833663190579	1.4831293776730978e-07
1.0899585940993903	1.4152975799415862e-07
1.0915805562929906	1.3504739562148918e-07
1.0932025184865908	1.288529556983888e-07
1.0948244806801912	1.229340754833959e-07
1.0964464428737914	1.1727890340101365e-07
1.0980684050673917	1.118760787900743e-07
1.099690367260992	1.0671471241586908e-07
1.1013123294545923	1.0178436771886436e-07
1.1029342916481926	9.707504277373852e-08
1.1045562538417928	9.25771529333318e-08
1.106178216035393	8.828151413296979e-08
1.1078001782289935	8.4179326831416e-08
1.1094221404225937	8.026216056552637e-08
1.111044102616194	7.65219390964316e-08
1.1126660648097944	7.29509261258343e-08
1.1142880270033946	6.954171156172852e-08
1.1159099891969948	6.628719831353852e-08
1.117531951390595	6.318058959738004e-08
1.1191539135841955	6.021537673277609e-08
1.1207758757777957	5.738532741282204e-08
1.122397837971396	5.468447443039542e-08
1.1240198001649961	5.210710484361638e-08
1.1256417623585966	4.9647749564338055e-08
1.1272637245521968	4.7301173354009546e-08
1.128885686745797	4.506236521179423e-08
1.1305076489393975	4.292652914036003e-08
1.1321296111329977	4.0889075275258474e-08
1.133751573326598	3.8945611364306053e-08
1.1353735355201982	3.7091934583858875e-08
1.1369954977137986	3.532402367933394e-08
1.1386174599073988	3.363803141777035e-08
1.140239422100999	3.2030277340662704e-08
1.1418613842945993	3.049724080571478e-08
1.1434833464881997	2.9035554306561135e-08
1.1451053086818	2.764199705990268e-08
1.1467272708754002	2.631348884986861e-08
1.1483492330690004	2.504708411979738e-08
1.1499711952626008	2.3839966301966418e-08
1.151593157456201	2.2689442376154356e-08
1.1532151196498013	2.1592937648239413e-08
1.1548370818434017	2.0547990740364232e-08
1.156459044037002	1.9552248784500705e-08
1.1580810062306022	1.8603462811544973e-08
1.1597029684242024	1.7699483328365028e-08
1.1613249306178028	1.6838256075496206e-08
1.162946892811403	1.6017817958450678e-08
1.1645688550050033	1.5236293145863645e-08
1.1661908171986035	1.4491889327952436e-08
1.167812779392204	1.3782894129002887e-08
1.1694347415858042	1.3107671667832162e-08
1.1710567037794044	1.2464659260401223e-08
1.1726786659730046	1.185236425896857e-08
1.174300628166605	1.1269361022385459e-08
1.1759225903602053	1.0714288012335473e-08
1.1775445525538055	1.0185845010515902e-08
1.179166514747406	9.682790451947997e-09
1.1807884769410062	9.203938869784326e-09
1.1824104391346064	8.748158447154343e-09
1.1840324013282066	8.314368671763388e-09
1.185654363521807	7.901538089117983e-09
1.1872763257154073	7.508682150411304e-09
1.1888982879090075	7.134861151251544e-09
1.1905202501026078	6.779178257564555e-09
1.1921422122962082	6.440777615140826e-09
1.1937641744898084	6.118842539433919e-09
1.1953861366834087	5.812593782347906e-09
1.1970080988770089	5.521287872877363e-09
1.1986300610706093	5.244215528585513e-09
1.2002520232642095	4.980700135022656e-09
1.2018739854578098	4.730096290299696e-09
1.2034959476514102	4.491788412141138e-09
1.2051179098450104	4.265189404845853e-09
1.2067398720386107	4.049739383684331e-09
1.2083618342322109	3.844904454359726e-09
1.2099837964258113	3.650175545251605e-09
1.2116057586194116	3.4650672902528737e-09
1.2132277208130118	3.289116960095876e-09
1.214849683006612	3.1218834401478205e-09
1.2164716452002124	2.9629462527356435e-09
1.2180936073938127	2.811904622137569e-09
1.219715569587413	2.668376580453194e-09
1.2213375317810131	2.531998112635524e-09
1.2229594939746136	2.402422339036889e-09
1.2245814561682138	2.2793187338872595e-09
1.226203418361814	2.162372378186808e-09
1.2278253805554145	2.051283245556297e-09
1.2294473427490147	1.945765519647358e-09
1.231069304942615	1.8455469417715658e-09
1.2326912671362151	1.750368187461759e-09
1.2343132293298156	1.6599822707314374e-09
1.2359351915234158	1.5741539748482541e-09
1.237557153717016	1.4926593084861746e-09
1.2391791159106162	1.4152849861674776e-09
1.2408010781042167	1.3418279319503357e-09
1.242423040297817	1.2720948053607414e-09
1.2440450024914171	1.2059015486088222e-09
1.2456669646850176	1.1430729541694047e-09
1.2472889268786178	1.0834422518445696e-09
1.248910889072218	1.0268507144627125e-09
1.2505328512658183	9.731472814037809e-10
1.2521548134594187	9.221881991740423e-10
1.253776775653019	8.738366782863348e-10
1.2553987378466192	8.279625657326423e-10
1.2570207000402194	7.84442032366077e-10
1.2586426622338198	7.431572745377587e-10
1.26026462442742	7.039962293617881e-10
1.2618865866210203	6.668523030079474e-10
1.2635085488146205	6.316241114471359e-10
1.265130511008221	5.98215233098913e-10
1.2667524732018212	5.665339728539069e-10
1.2683744353954214	5.364931369662366e-10
1.2699963975890218	5.080098183327283e-10
1.271618359782622	4.81005191696203e-10
1.2732403219762223	4.5540431833001774e-10
1.2748622841698225	4.3113595978002984e-10
1.276484246363423	4.081324002583043e-10
1.2781062085570232	3.86329277300437e-10
1.2797281707506234	3.6566542031500315e-10
1.2813501329442236	3.4608269666986256e-10
1.282972095137824	3.2752586497524904e-10
1.2845940573314243	3.099424352385087e-10
1.2862160195250245	2.932825355793312e-10
1.2878379817186247	2.774987852080277e-10
1.2894599439122252	2.625461733822808e-10
1.2910819061058254	2.483819440702884e-10
1.2927038682994256	2.349654860601283e-10
1.294325830493026	2.2225822826663407e-10
1.2959477926866263	2.1022353999796433e-10
1.2975697548802265	1.9882663595454852e-10
1.2991917170738267	1.8803448574314994e-10
1.3008136792674272	1.778157276983833e-10
1.3024356414610274	1.681405868132314e-10
1.3040576036546276	1.5898079658890733e-10
1.3056795658482279	1.503095246228924e-10
1.3073015280418283	1.4210130176200498e-10
1.3089234902354285	1.343319546551196e-10
1.3105454524290288	1.2697854154755147e-10
1.312167414622629	1.2001929116620176e-10
1.3137893768162294	1.1343354455134547e-10
1.3154113390098296	1.0720169969741839e-10
1.3170333012034299	1.0130515887136583e-10
1.3186552633970303	9.572627848307504e-11
1.3202772255906305	9.044832138806212e-11
1.3218991877842308	8.545541150802944e-11
1.323521149977831	8.073249066011752e-11
1.3251431121714314	7.626527749061565e-11
1.3267650743650317	7.204022841367983e-11
1.3283870365586319	6.804450046011684e-11
1.330008998752232	6.426591594566179e-11
1.3316309609458326	6.069292887231802e-11
1.3332529231394328	5.7314592980294156e-11
1.334874885333033	5.4120531371869306e-11
1.3364968475266332	5.110090763215165e-11
1.3381188097202337	4.824639837514146e-11
1.339740771913834	4.554816714684058e-11
1.3413627341074341	4.2997839620293636e-11
1.3429846963010346	4.0587480020488674e-11
1.3446066584946348	3.8309568719913024e-11
1.346228620688235	3.6156980948327445e-11
1.3478505828818352	3.412296656295533e-11
1.3494725450754357	3.220113082779433e-11
1.351094507269036	3.038541615316322e-11
1.3527164694626361	2.867008474888591e-11
1.3543384316562364	2.7049702146709838e-11
1.3559603938498368	2.5519121549642633e-11
1.357582356043437	2.4073468967884163e-11
1.3592043182370372	2.270812910294066e-11
1.3608262804306375	2.1418731943321543e-11
1.362448242624238	2.0201140036956805e-11
1.3640702048178381	1.9051436407125676e-11
1.3656921670114384	1.796591308026656e-11
1.3673141292050388	1.6941060195550372e-11
1.368936091398639	1.597355566752945e-11
1.3705580535922393	1.506025537454918e-11
1.3721800157858395	1.4198183846919657e-11
1.37380197797944	1.3384525430087134e-11
1.3754239401730401	1.2616615899238511e-11
1.3770459023666404	1.189193450290394e-11
1.3786678645602406	1.1208096414206461e-11
1.380289826753841	1.056284556943664e-11
1.3819117889474413	9.95404787461479e-12
1.3835337511410415	9.379684761638032e-12
1.385155713334642	8.837847076506153e-12
1.3867776755282422	8.326729282968247e-12
1.3883996377218424	7.844623965743704e-12
1.3900215999154426	7.389916618245961e-12
1.391643562109043	6.961080700471269e-12
1.3932655243026433	6.556672953418496e-12
1.3948874864962435	6.1753289570720985e-12
1.3965094486898437	5.8157589196197984e-12
1.3981314108834442	5.476743686179879e-12
1.3997533730770444	5.157130955893104e-12
1.4013753352706446	4.8558316967819016e-12
1.4029972974642448	4.571816748305334e-12
1.4046192596578453	4.304113602035006e-12
1.4062412218514455	4.0518033513530555e-12
1.4078631840450457	3.8140178015241395e-12
1.4094851462386462	3.5899367319247765e-12
1.4111071084322464	3.3787853026214623e-12
1.4127290706258466	3.17983159787914e-12
1.4143510328194469	2.9923842995526943e-12
1.4159729950130473	2.8157904836662052e-12
1.4175949572066475	2.6494335338210035e-12
1.4192169194002477	2.4927311653922316e-12
1.420838881593848	2.3451335547783006e-12
1.4224608437874484	2.20612156825558e-12
1.4240828059810486	2.0752050852663995e-12
1.4257047681746489	1.951921411228858e-12
1.427326730368249	1.835833775206686e-12
1.4289486925618495	1.7265299080125111e-12
1.4305706547554498	1.6236206965435922e-12
1.43219261694905	1.526738910361978e-12
1.4338145791426504	1.435537996734734e-12
1.4354365413362506	1.3496909405425807e-12
1.4370585035298509	1.2688891856487203e-12
1.438680465723451	1.1928416144943423e-12
1.4403024279170515	1.121273582852702e-12
1.4419243901106518	1.0539260068312419e-12
1.443546352304252	9.905544993607827e-13
1.4451683144978522	9.309285535531248e-13
1.4467902766914527	8.748307704431443e-13
1.4484122388850529	8.220561287599843e-13
1.450034201078653	7.72411294493527e-13
1.4516561632722533	7.257139681383099e-13
1.4532781254658538	6.817922676066318e-13
1.454900087659454	6.404841449071197e-13
1.4565220498530542	6.016368347839745e-13
1.4581440120466547	5.651063336062172e-13
1.459765974240255	5.307569068855601e-13
1.4613879364338551	4.984606238861174e-13
1.4630098986274553	4.680969178698221e-13
1.4646318608210558	4.395521705976052e-13
1.466253823014656	4.127193197788976e-13
1.4678757852082562	3.874974882306976e-13
1.4694977474018565	3.637916335727894e-13
1.471119709595457	3.415122173474627e-13
1.4727416717890571	3.2057489251086205e-13
1.4743636339826574	3.009002082987412e-13
1.4759855961762576	2.824133315222348e-13
1.477607558369858	2.6504378339939056e-13
1.4792295205634582	2.487251910756364e-13
1.4808514827570585	2.3339505303145217e-13
1.482473444950659	2.1899451761826805e-13
1.4840954071442591	2.0546817400403417e-13
1.4857173693378594	1.927638548483346e-13
1.4873393315314596	1.8083245006333859e-13
1.48896129372506	1.6962773105133734e-13
1.4905832559186603	1.5910618484233678e-13
1.4922052181122605	1.4922685758614242e-13
1.4938271803058607	1.3995120688275168e-13
1.4954491424994611	1.312429624626989e-13
1.4970711046930614	1.2306799475532492e-13
1.4986930668866616	1.1539419090793159e-13
1.500315029080262	1.0819133784247626e-13
1.5019369912738623	1.0143101195880092e-13
1.5035589534674625	9.508647511466238e-14
1.5051809156610627	8.91325765329253e-14
1.5068028778546632	8.354566030529505e-14
1.5084248400482634	7.830347818000589e-14
1.5100468022418636	7.33851073379387e-14
1.5116687644354638	6.877087287780974e-14
1.5132907266290643	6.444227474634435e-14
1.5149126888226645	6.038191886385425e-14
1.5165346510162647	5.657345220931164e-14
1.518156613209865	5.3001501642006606e-14
1.5197785754034654	4.965161624913568e-14
1.5214005375970656	4.651021302027881e-14
1.5230224997906658	4.356452566071466e-14
1.5246444619842663	4.080255636592948e-14
1.5262664241778665	3.821303038949124e-14
1.5278883863714667	3.578535324577678e-14
1.529510348565067	3.3509570397838965e-14
1.5311323107586674	3.137632928901582e-14
1.5327542729522676	2.937684358476574e-14
1.5343762351458679	2.7502859498640492e-14
1.535998197339468	2.574662408336282e-14
1.5376201595330685	2.4100855374615425e-14
1.5392421217266687	2.2558714281445473e-14
1.540864083920269	2.1113778123132257e-14
1.5424860461138692	1.976001571798976e-14
1.5441080083074696	1.8491763934883483e-14
1.5457299705010699	1.730370562326948e-14
1.54735193269467	1.619084884229575e-14
1.5489738948882705	1.5148507314005542e-14
1.5505958570818708	1.4172282029903469e-14
1.552217819275471	1.3258043944155552e-14
1.5538397814690712	1.2401917690474249e-14
1.5554617436626716	1.1600266263307358e-14
1.5570837058562719	1.0849676607327274e-14
1.558705668049872	1.0146946062397762e-14
1.5603276302434723	9.489069614210363e-15
1.5619495924370728	8.873227903616926e-15
1.563571554630673	8.296775950372708e-15
1.5651935168242732	7.757232549532614e-15
1.5668154790178734	7.25227030113833e-15
1.5684374412114739	6.7797062360880314e-15
1.570059403405074	6.337493003212055e-15
1.5716813655986743	5.92371058458827e-15
1.5733033277922748	5.536558508029653e-15
1.574925289985875	5.174348527465519e-15
1.5765472521794752	4.83549774362893e-15
1.5781692143730754	4.518522139056884e-15
1.579791176566676	4.222030502913663e-15
1.5814131387602761	3.944718722567113e-15
1.5830351009538763	3.685364420185521e-15
1.5846570631474766	3.442821913885866e-15
1.586279025341077	3.216017484154319e-15
1.5879009875346772	3.0039449273833748e-15
1.5895229497282775	2.8056613794272768e-15
1.5911449119218777	2.6202833930784558e-15
1.5927668741154781	2.446983254305838e-15
1.5943888363090783	2.2849855229856927e-15
1.5960107985026786	2.1335637846907863e-15
1.597632760696279	1.992037600892618e-15
1.5992547228898792	1.859769645674859e-15
1.6008766850834795	1.7361630177554886e-15
1.6024986472770797	1.620658717276467e-15
1.6041206094706801	1.512733277440561e-15
1.6057425716642804	1.4118965416615485e-15
1.6073645338578806	1.3176895774454591e-15
1.6089864960514808	1.229682718741431e-15
1.6106084582450813	1.1474737289895658e-15
1.6122304204386815	1.0706860775554733e-15
1.6138523826322817	9.989673226751189e-16
1.6154743448258821	9.319875944432867e-16
1.6170963070194824	8.694381717640018e-16
1.6187182692130826	8.110301475441499e-16
1.6203402314066828	7.564931767534989e-16


==> usethisfov5.dat <==
x	f(x)
0.0	1.0
0.1157385879576202	0.8605195022133134
0.2314771759152404	0.5652718616887998
0.34721576387286057	0.3705838135805562
0.4629543518304808	0.19151424037417544
0.578692939788101	0.08043096968178427
0.6944315277457211	0.05101292723442554
0.8101701157033414	0.03908794788273633
0.9259087036609616	0.02113087780840236
1.0416472916185817	0.018505924043383564
1.157385879576202	0.008357038631037615
1.2731244675338222	0.004739831287062654
1.3888630554914423	0.0
1.5046016434490626	0.0010857763300758901
1.6203402314066828	0.004046984503010401


==> usethisfov5fit.dat <==
x	f(x)
# gaussian sig = 0.24752421724179116
0.0	0.9663608731223733
0.0016219621936002832	0.9663401263404326
0.0032439243872005663	0.9662778886670461
0.00486588658080085	0.9661741681189454
0.006487848774401133	0.9660289780554382
0.008109810968001415	0.9658423371755395
0.0097317731616017	0.9656142695139591
0.011353735355201983	0.9653448044359421
0.012975697548802265	0.9650339766309681
0.014597659742402548	0.9646818261053083
0.01621962193600283	0.9642883981734433
0.017841584129603114	0.9638537434483451
0.0194635463232034	0.9633779178306255
0.021085508516803683	0.962860982496554
0.022707470710403965	0.962303003884949
0.024329432904004248	0.961704053682946
0.02595139509760453	0.9610642088106481
0.027573357291204813	0.9603835514046625
0.029195319484805096	0.959662168800527
0.03081728167840538	0.9589001535140341
0.03243924387200566	0.9580976032214563
0.03406120606560595	0.9572546207386797
0.03568316825920623	0.9563713139992512
0.03730513045280651	0.9554477960313466
0.0389270926464068	0.954484184933666
0.04054905484000708	0.9534806038502646
0.042171017033607365	0.9524371809443246
0.043792979227207644	0.9513540493708782
0.04541494142080793	0.9502313472484882
0.04703690361440821	0.9490692176298954
0.048658865808008496	0.9478678084716408
0.050280828001608775	0.9466272726026734
0.05190279019520906	0.9453477676919504
0.05352475238880935	0.9440294562150413
0.05514671458240963	0.9426725054197455
0.05676867677600991	0.9412770872907322
0.05839063896961019	0.9398433785132156
0.06001260116321048	0.9383715604356737
0.06163456335681076	0.936861819031623
0.06325652555041104	0.9353143448604602
0.06487848774401132	0.9337293330273817
0.06650044993761162	0.932106983142395
0.0681224121312119	0.93044749927843
0.06974437432481218	0.9287510899285665
0.07136633651841245	0.9270179679623889
0.07298829871201275	0.9252483505814799
0.07461026090561303	0.9234424592740678
0.0762322230992133	0.9216005197688396
0.0778541852928136	0.9197227619879343
0.07947614748641388	0.9178094199991291
0.08109810968001416	0.915860731967233
0.08272007187361444	0.9138769401047021
0.08434203406721473	0.9118582906214899
0.08596399626081501	0.9098050336741493
0.08758595845441529	0.9077174233141978
0.08920792064801557	0.9055957174357637
0.09082988284161586	0.9034401777225275
0.09245184503521614	0.9012510695939727
0.09407380722881642	0.899028662150963
0.09569576942241671	0.8967732281206604
0.09731773161601699	0.8944850438008008
0.09893969380961727	0.8921643890033426
0.10056165600321755	0.8898115469975031
0.10218361819681784	0.8874268044522027
0.10380558039041812	0.8850104513779284
0.1054275425840184	0.8825627810680368
0.1070495047776187	0.8800840900395109
0.10867146697121897	0.8775746779731896
0.11029342916481925	0.8750348476534839
0.11191539135841953	0.8724649049076003
0.11353735355201983	0.8698651585442841
0.1151593157456201	0.8672359202921047
0.11678127793922038	0.8645775047372954
0.11840324013282068	0.8618902292611688
0.12002520232642096	0.8591744139771221
0.12164716452002124	0.8564303816672528
0.12326912671362152	0.8536584577185993
0.12489108890722181	0.8508589700590261
0.1265130511008221	0.8480322490927706
0.12813501329442237	0.8451786276356694
0.12975697548802265	0.8422984408500798
0.13137893768162293	0.8393920261795189
0.13300089987522323	0.8364597232830324
0.1346228620688235	0.8335018739693153
0.1362448242624238	0.8305188221305997
0.13786678645602407	0.8275109136763289
0.13948874864962435	0.8244784964666355
0.14111071084322463	0.8214219202456402
0.1427326730368249	0.8183415365745902
0.14435463523042522	0.8152376987648547
0.1459765974240255	0.8121107618107959
0.14759855961762577	0.8089610823225304
0.14922052181122605	0.8057890184586035
0.15084248400482633	0.8025949298585902
0.1524644461984266	0.7993791775756406
0.1540864083920269	0.7961421240089904
0.1557083705856272	0.7928841328364508
0.15733033277922748	0.7896055689468964
0.15895229497282776	0.786306798372769
0.16057425716642804	0.782988188222613
0.16219621936002832	0.7796501066136621
0.1638181815536286	0.7762929226044921
0.16544014374722887	0.7729170061277577
0.16706210594082915	0.7695227279230301
0.16868406813442946	0.7661104594697532
0.17030603032802974	0.7626805729203335
0.17192799252163002	0.7592334410333816
0.1735499547152303	0.755769437107121
0.17517191690883058	0.7522889349129801
0.17679387910243086	0.7487923086293868
0.17841584129603114	0.7452799327757768
0.18003780348963144	0.7417521821468349
0.18165976568323172	0.7382094317469861
0.183281727876832	0.7346520567251472
0.18490369007043228	0.731080432309761
0.18652565226403256	0.7274949337441234
0.18814761445763284	0.7238959362220198
0.18976957665123312	0.7202838148236882
0.19139153884483343	0.7166589444521206
0.1930135010384337	0.7130216997697199
0.19463546323203398	0.7093724551353237
0.19625742542563426	0.7057115845416142
0.19787938761923454	0.702039461552924
0.19950134981283482	0.6983564592434525
0.2011233120064351	0.6946629501359088
0.2027452742000354	0.6909593061405933
0.2043672363936357	0.6872458984949298
0.20598919858723597	0.6835230977034642
0.20761116078083625	0.6797912734783405
0.20923312297443653	0.6760507946802683
0.2108550851680368	0.6723020292599935
0.21247704736163708	0.6685453442002833
0.2140990095552374	0.6647811054584412
0.21572097174883767	0.661009677909359
0.21734293394243795	0.6572314252891227
0.21896489613603823	0.6534467101391782
0.2205868583296385	0.6496558937510724
0.2222088205232388	0.6458593361117784
0.22383078271683907	0.6420573958496161
0.22545274491043937	0.6382504301807779
0.22707470710403965	0.6344387948564716
0.22869666929763993	0.6306228441106877
0.2303186314912402	0.6268029306086029
0.2319405936848405	0.622979405395629
0.23356255587844077	0.6191526178471157
0.23518451807204105	0.6153229156187161
0.23680648026564136	0.6114906445974246
0.23842844245924164	0.6076561488532956
0.24005040465284191	0.6038197705918491
0.2416723668464422	0.5999818501071755
0.24329432904004247	0.5961427257357411
0.24491629123364275	0.5923027338109079
0.24653825342724303	0.5884622086181708
0.24816021562084334	0.584621482351121
0.24978217781444362	0.5807808850681411
0.2514041400080439	0.5769407446498395
0.2530261022016442	0.5731013867572281
0.25464806439524446	0.5692631347906528
0.25627002658884473	0.5654263098494782
0.257891988782445	0.5615912306925345
0.2595139509760453	0.5577582136993308
0.2611359131696456	0.5539275728320406
0.26275787536324585	0.5500996195982616
0.26437983755684613	0.5462746630145561
0.26600179975044647	0.5424530095707768
0.26762376194404675	0.538634963195179
0.269245724137647	0.5348208252203238
0.2708676863312473	0.5310108943497778
0.2724896485248476	0.5272054666256082
0.27411161071844786	0.52340483539668
0.27573357291204814	0.5196092912877539
0.2773555351056484	0.5158191221693903
0.2789774972992487	0.5120346131286604
0.280599459492849	0.5082560464406636
0.28222142168644926	0.5044837015408575
0.28384338388004954	0.5007178549981972
0.2854653460736498	0.49695878048908654
0.2870873082672501	0.4932067487721424
0.28870927046085043	0.4894620276637716
0.2903312326544507	0.485724882014562
0.291953194848051	0.48199557368648427
0.29357515704165127	0.4782743615309088
0.29519711923525155	0.4745615013674341
0.2968190814288518	0.4708572459635256
0.2984410436224521	0.4671618450149659
0.3000630058160524	0.46347554512711364
0.30168496800965267	0.45979858979697
0.30330693020325294	0.45613121939605095
0.3049288923968532	0.452473671154063
0.3065508545904535	0.44882617914338147
0.3081728167840538	0.4451889742643274
0.30979477897765406	0.4415622842312406
0.3114167411712544	0.43794633355934803
0.3130387033648547	0.4343413435524214
0.31466066555845496	0.43074753229122226
0.31628262775205523	0.42716511462273227
0.3179045899456555	0.4235943021501624
0.3195265521392558	0.42003530322373955
0.32114851433285607	0.4164883229322642
0.32277047652645635	0.4129535630954373
0.32439243872005663	0.4094312222569501
0.3260144009136569	0.40592149567833263
0.3276363631072572	0.4024245753335564
0.32925832530085747	0.39894064990438605
0.33088028749445775	0.39546990477647453
0.332502249688058	0.39201252203619646
0.3341242118816583	0.38856868046821474
0.33574617407525864	0.38513855555377313
0.3373681362688589	0.38172231946971147
0.3389900984624592	0.3783201410881935
0.3406120606560595	0.37493218597714595
0.34223402284965976	0.37155861640139815
0.34385598504326004	0.36819959132451785
0.3454779472368603	0.3648552664113367
0.3470999094304606	0.36152579403115725
0.3487218716240609	0.35821132326163535
0.35034383381766115	0.35491199989333067
0.35196579601126143	0.35162796643491856
0.3535877582048617	0.34835936211905394
0.355209720398462	0.34510632290888316
0.35683168259206227	0.3418689815051919
0.3584536447856626	0.33864746735418555
0.3600756069792629	0.33544190665589096
0.36169756917286316	0.33225242237317326
0.36331953136646344	0.3290791342413589
0.3649414935600637	0.3259221587784575
0.366563455753664	0.3227816092959735
0.3681854179472643	0.3196575959102991
0.36980738014086456	0.3165502255546808
0.37142934233446484	0.31345960199174977
0.3730513045280651	0.31038582582660923
0.3746732667216654	0.3073289945204669
0.3762952289152657	0.3042892024048086
0.37791719110886596	0.30126654069609793
0.37953915330246624	0.29826109751099866
0.38116111549606657	0.2952729578821075
0.38278307768966685	0.2923022037741895
0.38440503988326713	0.28934891410090535
0.3860270020768674	0.2864131647420238
0.3876489642704677	0.28349502856110803
0.38927092646406797	0.2805945754236671
0.39089288865766825	0.2777118722157632
0.3925148508512685	0.27484698286306575
0.3941368130448688	0.27199996835034146
0.3957587752384691	0.2691708867413735
0.39738073743206936	0.2663597931992965
0.39900269962566964	0.2635667400073419
0.4006246618192699	0.2607917765899806
0.4022466240128702	0.2580349495344563
0.40386858620647054	0.2552963026126971
0.4054905484000708	0.2525758768035982
0.4071125105936711	0.24987371031566474
0.4087344727872714	0.24718983861000438
0.41035643498087165	0.24452429442366344
0.41197839717447193	0.241877107793292
0.4136003593680722	0.23924830607913236
0.4152223215616725	0.2366379139893197
0.41684428375527277	0.23404595360448469
0.41846624594887305	0.23147244440265027
0.42008820814247333	0.22891740328441101
0.4217101703360736	0.22638084459838673
0.4233321325296739	0.2238627801669409
0.42495409472327417	0.22136321931215341
0.42657605691687445	0.21888216888203915
0.4281980191104748	0.2164196332770023
0.42981998130407506	0.2139756144765179
0.43144194349767534	0.21155011206602922
0.4330639056912756	0.2091431232640547
0.4346858678848759	0.2067546429494921
0.4363078300784762	0.20438466368911282
0.43792979227207646	0.2020331757652361
0.43955175446567674	0.1997001672035739
0.441173716659277	0.19738562380123822
0.4427956788528773	0.1950895291549012
0.4444176410464776	0.19281186468909825
0.44603960324007785	0.1905526096846678
0.44766156543367813	0.18831174130731546
0.4492835276272784	0.18608923463629656
0.45090548982087875	0.18388506269320706
0.452527452014479	0.1816991964708742
0.4541494142080793	0.17953160496233886
0.4557713764016796	0.17738225518992032
0.45739333859527986	0.1752511122343562
0.45901530078888014	0.17313813926400765
0.4606372629824804	0.17104329756412312
0.4622592251760807	0.16896654656615115
0.463881187369681	0.1669078438770953
0.46550314956328126	0.16486714530890184
0.46712511175688154	0.16284440490787397
0.4687470739504818	0.16083957498410267
0.4703690361440821	0.15885260614090876
0.4719909983376824	0.15688344730428616
0.4736129605312827	0.1549320457523406
0.475234922724883	0.1529983471447156
0.47685688491848327	0.151082295551998
0.47847884711208355	0.1491838334850961
0.48010080930568383	0.14730290192458395
0.4817227714992841	0.14543944035000317
0.4833447336928844	0.14359338676911665
0.48496669588648467	0.14176467774710672
0.48658865808008495	0.1399532484357108
0.4882106202736852	0.1381590326022885
0.4898325824672855	0.13638196265881308
0.4914545446608858	0.1346219696907808
0.49307650685448606	0.1328789834860322
0.49469846904808634	0.1311529325634789
0.4963204312416867	0.1294437442017294
0.49794239343528696	0.12775134446760875
0.49956435562888724	0.1260756582445649
0.5011863178224875	0.12441660926095745
0.5028082800160878	0.12277412011822113
0.504430242209688	0.1211481123189017
0.5060522044032884	0.11953850629455373
0.5076741665968887	0.11794522143350104
0.5092961287904889	0.11636817610844893
0.5109180909840892	0.11480728770394664
0.5125400531776895	0.11326247264369414
0.5141620153712898	0.11173364641768736
0.51578397756489	0.11022072360919852
0.5174059397584904	0.10872361792158552
0.5190279019520906	0.10724224220492765
0.5206498641456909	0.1057765084824804
0.5222718263392911	0.10432632797694835
0.5238937885328915	0.10289161113656875
0.5255157507264917	0.10147226766100467
0.527137712920092	0.10006820652704049
0.5287596751136923	0.0986793360140795
0.5303816373072926	0.09730556372943615
0.5320035995008929	0.09594679663342251
0.5336255616944932	0.09460294106422307
0.5352475238880935	0.0932739027625553
0.5368694860816937	0.09195958689611392
0.538491448275294	0.09065989808379232
0.5401134104688943	0.08937474041968277
0.5417353726624946	0.08810401749684726
0.5433573348560948	0.08684763243086066
0.5449792970496952	0.08560548788312024
0.5466012592432954	0.08437748608392073
0.5482232214368957	0.0831635288552913
0.549845183630496	0.08196351763359294
0.5514671458240963	0.0807773534918727
0.5530891080176965	0.07960493716197431
0.5547110702112968	0.0784461690564007
0.5563330324048972	0.07730094928992914
0.5579549945984974	0.07616917770097453
0.5595769567920977	0.07505075387270053
0.561198918985698	0.07394557715387698
0.5628208811792983	0.07285354667948034
0.5644428433728985	0.07177456139103815
0.5660648055664989	0.07070852005671323
0.5676867677600991	0.06965532129112932
0.5693087299536994	0.06861486357493383
0.5709306921472996	0.0675870452740997
0.5725526543409	0.06657176465896239
0.5741746165345002	0.06556891992299384
0.5757965787281005	0.06457840920130983
0.5774185409217009	0.0636001305889126
0.5790405031153011	0.062633982158666
0.5806624653089014	0.06167986197900371
0.5822844275025016	0.06073766813136994
0.583906389696102	0.059807298727391704
0.5855283518897022	0.05888865192578311
0.5871503140833025	0.05798162594898071
0.5887722762769028	0.05708611909951038
0.5903942384705031	0.05620202977608494
0.5920162006641033	0.05532925648943393
0.5936381628577037	0.05446769787786341
0.5952601250513039	0.05361725272254854
0.5968820872449042	0.052777819962557
0.5985040494385044	0.05194929870960526
0.6001260116321048	0.051131588262546546
0.6017479738257051	0.05032458812159276
0.6033699360193053	0.04952819800226921
0.6049918982129057	0.04874231784910379
0.6066138604065059	0.0479668478490512
0.6082358226001062	0.0472016884446525
0.6098577847937064	0.04644674034693157
0.6114797469873068	0.0457019045480284
0.613101709180907	0.044967082333571363
0.6147236713745073	0.04424217529478813
0.6163456335681076	0.0435270853403578
0.6179675957617079	0.04282171470800386
0.6195895579553081	0.042125965975830675
0.6212115201489085	0.04143974207340339
0.6228334823425088	0.040762946292573675
0.624455444536109	0.040095482298051974
0.6260774067297094	0.03943725413772783
0.6276993689233096	0.03878816625274026
0.6293213311169099	0.03814812348729878
0.6309432933105101	0.03751703109825767
0.6325652555041105	0.03689479476444414
0.6341872176977107	0.03628132059574294
0.635809179891311	0.03567651514193842
0.6374311420849113	0.03508028540131633
0.6390531042785116	0.0344925388290267
0.6406750664721118	0.03391318334521016
0.6422970286657121	0.03334212734288898
0.6439189908593124	0.03277927969562541
0.6455409530529127	0.03222454976494854
0.647162915246513	0.03167784740755248
0.6487848774401133	0.031139082982267183
0.6504068396337136	0.030608167356804317
0.6520288018273138	0.03008501191428049
0.6536507640209142	0.02956952855951917
0.6552727262145144	0.029061629725134625
0.6568946884081147	0.028561228377398815
0.6585166506017149	0.02806823802189458
0.6601386127953153	0.027582572708956286
0.6617605749889155	0.027104147038901336
0.6633825371825158	0.026632876167053583
0.665004499376116	0.026168675808562306
0.6666264615697164	0.025711462243017617
0.6682484237633166	0.02526115231886607
0.669870385956917	0.024817663457627648
0.6714923481505173	0.024380913657917398
0.6731143103441175	0.023950821499273585
0.6747362725377178	0.023527306145794815
0.6763582347313181	0.023110287349589007
0.6779801969249184	0.022699685454036007
0.6796021591185186	0.022295421396866962
0.681224121312119	0.021897416713062133
0.6828460835057192	0.021505593537570703
0.6844680456993195	0.021119874607853743
0.6860900078929197	0.0207401832662542
0.6877119700865201	0.020366443462195176
0.6893339322801203	0.019998579754210058
0.6909558944737206	0.01963651731180604
0.692577856667321	0.019280181917164577
0.6941998188609212	0.018929499966680263
0.6958217810545215	0.01858439847234143
0.6974437432481218	0.018244805062954724
0.6990657054417221	0.017910647985215918
0.7006876676353223	0.017581856104630138
0.7023096298289226	0.017258358906283227
0.7039315920225229	0.01694008649546745
0.7055535542161232	0.016626969598163635
0.7071755164097234	0.01631893956138253
0.7087974786033238	0.016015928353367584
0.710419440796924	0.015717868563662127
0.7120414029905243	0.015424693403042759
0.7136633651841245	0.015136336703322352
0.7152853273777249	0.014852732917024141
0.7169072895713252	0.01457381711693033
0.7185292517649254	0.014299524995506883
0.7201512139585258	0.0140297928642075
0.721773176152126	0.013764557652659144
0.7233951383457263	0.0135037569077311
0.7250171005393266	0.013247328792490848
0.7266390627329269	0.012995212085048136
0.7282610249265271	0.012747346177290713
0.7298829871201274	0.012503671073513127
0.7315049493137277	0.012264127388941799
0.733126911507328	0.012028656348158038
0.7347488737009282	0.011797199783422009
0.7363708358945286	0.011569700132899291
0.7379927980881288	0.011346100438793014
0.7396147602817291	0.011126344345383248
0.7412367224753295	0.01091037609697656
0.7428586846689297	0.010698140535767436
0.74448064686253	0.010489583099614086
0.7461026090561302	0.010284649819731005
0.7477245712497306	0.010083287318300044
0.7493465334433308	0.009885442806002832
0.7509684956369311	0.009691064079475993
0.7525904578305314	0.009500099518691942
0.7542124200241317	0.009312498084266993
0.7558343822177319	0.009128209314699104
0.7574563444113322	0.00894718332353719
0.7590783066049325	0.008769370796484318
0.7607002687985328	0.008594722988436441
0.7623222309921331	0.008423191720459201
0.7639441931857334	0.008254729376704344
0.7655661553793337	0.00808928890126799
0.7671881175729339	0.007926823794992773
0.7688100797665343	0.0077672881122154746
0.7704320419601345	0.007610636457462472
0.7720540041537348	0.00745682398209456
0.773675966347335	0.007305806380903272
0.7752979285409354	0.007157539888660327
0.7769198907345356	0.007011981276622218
0.7785418529281359	0.006869087848991585
0.7801638151217362	0.006728817439337328
0.7817857773153365	0.006591128406974993
0.7834077395089367	0.006455979633309391
0.785029701702537	0.006323330518140951
0.7866516638961374	0.006193140975937628
0.7882736260897376	0.006065371432074025
0.789895588283338	0.005939982819039177
0.7915175504769382	0.005816936572614921
0.7931395126705385	0.0056961946280261
0.7947614748641387	0.005577719416064468
0.7963834370577391	0.005461473859187545
0.7980053992513393	0.0053474213675942074
0.7996273614449396	0.005235525835278232
0.8012493236385398	0.005125751636061543
0.8028712858321402	0.005018063619608318
0.8044932480257404	0.0049124271074215825
0.8061152102193407	0.004808807888823545
0.8077371724129411	0.00470717221692113
0.8093591346065413	0.004607486804558012
0.8109810968001416	0.004509718820254408
0.8126030589937419	0.004413835884136064
0.8142250211873422	0.0043198060638535325
0.8158469833809424	0.004227597870493169
0.8174689455745427	0.004137180254480857
0.819090907768143	0.00404852260147989
0.8207128699617433	0.0039615947282839355
0.8223348321553435	0.0038763668787064995
0.8239567943489439	0.0037928097194677496
0.8255787565425441	0.0037108943360800095
0.8272007187361444	0.003630592228732873
0.8288226809297446	0.003551875308179099
0.830444643123345	0.0034747158916221617
0.8320666053169453	0.003399086698606674
0.8336885675105455	0.0033249608469125115
0.8353105297041459	0.003252311848453622
0.8369324918977461	0.003181113605182584
0.8385544540913464	0.0031113404050016336
0.8401764162849467	0.0030429669176812867
0.841798378478547	0.0029759681907871927
0.8434203406721472	0.0029103196456163245
0.8450423028657476	0.0028459970731430843
0.8466642650593478	0.0027829766299763653
0.8482862272529481	0.0027212348343281906
0.8499081894465483	0.0026607485619948037
0.8515301516401487	0.0026014950423508937
0.8531521138337489	0.0025434518543577447
0.8547740760273492	0.0024865969225859384
0.8563960382209496	0.0024309085132533928
0.8580180004145498	0.0023763652302793274
0.8596399626081501	0.0023229460113548235
0.8612619248017503	0.0022706301240306556
0.8628838869953507	0.0022193971618229167
0.8645058491889509	0.0021692270403371318
0.8661278113825512	0.0021200999934113123
0.8677497735761515	0.0020719965692786394
0.8693717357697518	0.002024897626750184
0.870993697963352	0.0019787843314182695
0.8726156601569524	0.001933638151880937
0.8742376223505526	0.0018894408559880075
0.8758595845441529	0.0018461745071091838
0.8774815467377532	0.0018038214604246877
0.8791035089313535	0.0017623643592388062
0.8807254711249538	0.0017217861313167787
0.882347433318554	0.0016820699852454703
0.8839693955121544	0.0016431994068181186
0.8855913577057546	0.00160515815544362
0.8872133198993549	0.0015679302605806085
0.8888352820929551	0.001531500018196767
0.8904572442865555	0.001495851987253567
0.8920792064801557	0.0014609709862168673
0.893701168673756	0.0014268420895935435
0.8953231308673563	0.001393450624494529
0.8969450930609566	0.0013607821672244325
0.8985670552545568	0.0013288225398980639
0.9001890174481572	0.0012975578070840172
0.9018109796417575	0.0012669742724756201
0.9034329418353577	0.0012370584755893668
0.905054904028958	0.0012077971884910915
0.9066768662225583	0.0011791774125500477
0.9082988284161586	0.001151186375221021
0.9099207906097588	0.0011238115268547054
0.9115427528033592	0.0010970405375364018
0.9131647149969594	0.0010708612939532543
0.9147866771905597	0.0010452618962900615
0.91640863938416	0.0010202306551538455
0.9180306015777603	0.0009957560885272203
0.9196525637713605	0.0009718269187506807
0.9212745259649608	0.0009484320695338664
0.9228964881585612	0.0009255606629958847
0.9245184503521614	0.0009032020167347298
0.9261404125457617	0.0008813456409258514
0.927762374739362	0.0008599812354499163
0.9293843369329623	0.0008390986870497705
0.9310062991265625	0.0008186880665166444
0.9326282613201629	0.0007987396259055706
0.9342502235137631	0.0007792437957800595
0.9358721857073634	0.00076019118248598
0.9374941479009636	0.0007415725654546634
0.939116110094564	0.0007233788945351664
0.9407380722881642	0.0007056012873557022
0.9423600344817645	0.0006882310267141451
0.9439819966753648	0.0006712595579976207
0.9456039588689651	0.0006546784866310579
0.9472259210625654	0.0006384795755546983
0.9488478832561656	0.0006226547427304452
0.950469845449766	0.0006071960586770022
0.9520918076433662	0.0005920957440337071
0.9537137698369665	0.0005773461671529607
0.9553357320305668	0.0005629398417211763
0.9569576942241671	0.0005488694244081181
0.9585796564177673	0.0005351277125445411
0.9602016186113677	0.0005217076418280015
0.9618235808049679	0.0005086022840567357
0.9634455429985682	0.0004958048448914545
0.9650675051921684	0.00048330866164495454
0.9666894673857688	0.00047110720109937767
0.968311429579369	0.0004591940573510078
0.9699333917729693	0.00044756294968243033
0.9715553539665697	0.0004362077204619377
0.9731773161601699	0.00042512233306999053
0.9747992783537702	0.0004143008698526009
0.9764212405473705	0.00040373753010147627
0.9780432027409708	0.0003934266280607354
0.979665164934571	0.00038336259096005264
0.9812871271281713	0.00037353995707403937
0.9829090893217716	0.00036395337380769723
0.9845310515153719	0.00035459759580775145
0.9861530137089721	0.00034546748309969774
0.9877749759025725	0.0003365579992503558
0.9893969380961727	0.000327864209555763
0.991018900289773	0.00031938127925419793
0.9926408624833734	0.00031110447176415355
0.9942628246769736	0.0003030291469470557
0.9958847868705739	0.0002951507593945277
0.9975067490641741	0.00028746485674001294
0.9991287112577745	0.0002799670779945312
1.0007506734513747	0.000272653151906387
1.002372635644975	0.0002655188953446042
1.0039945978385754	0.0002585602117058931
1.0056165600321756	0.0002517730893449369
1.0072385222257758	0.0002451536000277718
1.008860484419376	0.0002386978974080769
1.0104824466129765	0.00023240221552613087
1.0121044088065767	0.00022626286733025018
1.013726371000177	0.00022027624322045462
1.0153483331937774	0.00021443880961418657
1.0169702953873776	0.0002087471075338379
1.0185922575809778	0.00020319775121587142
1.020214219774578	0.00019778742674132665
1.0218361819681785	0.0001925128906874812
1.0234581441617787	0.00018737096880045757
1.025080106355379	0.00018235855468853984
1.0267020685489792	0.00017747260853599937
1.0283240307425796	0.0001727101558371928
1.0299459929361798	0.00016806828615072134
1.03156795512978	0.000163544151873425
1.0331899173233803	0.0001591349670339927
1.0348118795169807	0.00015483800610597182
1.036433841710581	0.0001506506028399496
1.0380558039041812	0.00014657014911468815
1.0396777660977816	0.00014259409380700048
1.0412997282913818	0.0001387199416801376
1.042921690484982	0.0001349452522904727
1.0445436526785823	0.00013126763891226558
1.0461656148721827	0.00012768476748028525
1.047787577065783	0.0001241943555500792
1.0494095392593832	0.00012079417127566312
1.0510315014529834	0.00011748203240442544
1.0526534636465839	0.00011425580528902697
1.054275425840184	0.00011111340391608224
1.0558973880337843	0.00010805278895140307
1.0575193502273845	0.00010507196680160618
1.059141312420985	0.00010216898869185815
1.0607632746145852	9.934194975955809e-05
1.0623852368081854	9.658898816374134e-05
1.0640071990017859	9.390828421000153e-05
1.065629161195386	9.129805949072244e-05
1.0672511233889863	8.875657604040974e-05
1.0688730855825865	8.62821355059255e-05
1.070495047776187	8.387307833141503e-05
1.0721170099697872	8.152778295773012e-05
1.0737389721633874	7.924466503614095e-05
1.0753609343569877	7.702217665614423e-05
1.076982896550588	7.485880558716671e-05
1.0786048587441883	7.2753074533967e-05
1.0802268209377885	7.070354040553951e-05
1.0818487831313888	6.870879359733183e-05
1.0834707453249892	6.67674572865772e-05
1.0850927075185894	6.487818674055742e-05
1.0867146697121897	6.303966863760137e-05
1.08833663190579	6.125062040063618e-05
1.0899585940993903	5.9509789543104075e-05
1.0915805562929906	5.781595302705791e-05
1.0932025184865908	5.6167916633257286e-05
1.0948244806801912	5.4564514343079996e-05
1.0964464428737914	5.3004607732072765e-05
1.0980684050673917	5.1487085374960347e-05
1.099690367260992	5.00108622619394e-05
1.1013123294545923	4.857487922608255e-05
1.1029342916481926	4.717810238167874e-05
1.1045562538417928	4.581952257333867e-05
1.106178216035393	4.44981548356988e-05
1.1078001782289935	4.321303786355267e-05
1.1094221404225937	4.196323349224758e-05
1.111044102616194	4.074782618817859e-05
1.1126660648097944	3.9565922549220466e-05
1.1142880270033946	3.841665081493703e-05
1.1159099891969948	3.7299160386405976e-05
1.117531951390595	3.621262135550636e-05
1.1191539135841955	3.5156224043510036e-05
1.1207758757777957	3.412917854882589e-05
1.122397837971396	3.313071430374264e-05
1.1240198001649961	3.2160079640023014e-05
1.1256417623585966	3.121654136319879e-05
1.1272637245521968	3.0299384335421272e-05
1.128885686745797	2.940791106672181e-05
1.1305076489393975	2.854144131454007e-05
1.1321296111329977	2.769931169137888e-05
1.133751573326598	2.688087528044452e-05
1.1353735355201982	2.6085501259136854e-05
1.1369954977137986	2.5312574530252343e-05
1.1386174599073988	2.4561495360765425e-05
1.140239422100999	2.3831679028055425e-05
1.1418613842945993	2.3122555473449457e-05
1.1434833464881997	2.2433568962950904e-05
1.1451053086818	2.1764177755027017e-05
1.1467272708754002	2.111385377532827e-05
1.1483492330690004	2.0482082298217982e-05
1.1499711952626008	1.986836163498744e-05
1.151593157456201	1.9272202828637706e-05
1.1532151196498013	1.869312935510711e-05
1.1548370818434017	1.8130676830829295e-05
1.156459044037002	1.7584392726504803e-05
1.1580810062306022	1.7053836086971504e-05
1.1597029684242024	1.653857725706353e-05
1.1613249306178028	1.6038197613345468e-05
1.162946892811403	1.5552289301614687e-05
1.1645688550050033	1.5080454980062206e-05
1.1661908171986035	1.4622307567987712e-05
1.167812779392204	1.4177469999963299e-05
1.1694347415858042	1.3745574985343163e-05
1.1710567037794044	1.33262647730179e-05
1.1726786659730046	1.2919190921313592e-05
1.174300628166605	1.2524014072937081e-05
1.1759225903602053	1.2140403734871334e-05
1.1775445525538055	1.1768038063124058e-05
1.179166514747406	1.1406603652237418e-05
1.1807884769410062	1.1055795329465431e-05
1.1824104391346064	1.0715315953527923e-05
1.1840324013282066	1.038487621785231e-05
1.185654363521807	1.0064194458214458e-05
1.1872763257154073	9.752996464692314e-06
1.1888982879090075	9.451015297846575e-06
1.1905202501026078	9.157991109044965e-06
1.1921422122962082	8.873670964847304e-06
1.1937641744898084	8.597808675370283e-06
1.1953861366834087	8.330164626551777e-06
1.1970080988770089	8.070505616236783e-06
1.1986300610706093	7.818604694007034e-06
1.2002520232642095	7.574241004679155e-06
1.2018739854578098	7.337199635395694e-06
1.2034959476514102	7.107271466236728e-06
1.2051179098450104	6.884253024279237e-06
1.2067398720386107	6.667946341033334e-06
1.2083618342322109	6.458158813186195e-06
1.2099837964258113	6.254703066584556e-06
1.2116057586194116	6.057396823389106e-06
1.2132277208130118	5.866062772334139e-06
1.214849683006612	5.68052844202795e-06
1.2164716452002124	5.500626077229965e-06
1.2180936073938127	5.3261925180420045e-06
1.219715569587413	5.157069081952055e-06
1.2213375317810131	4.993101448670336e-06
1.2229594939746136	4.834139547697983e-06
1.2245814561682138	4.680037448570538e-06
1.226203418361814	4.530653253718393e-06
1.2278253805554145	4.385848993888703e-06
1.2294473427490147	4.2454905260732285e-06
1.231069304942615	4.109447433887973e-06
1.2326912671362151	3.977592930351766e-06
1.2343132293298156	3.849803763011447e-06
1.2359351915234158	3.725960121362674e-06
1.237557153717016	3.6059455465158065e-06
1.2391791159106162	3.489646843058226e-06
1.2408010781042167	3.3769539930642287e-06
1.242423040297817	3.2677600722054333e-06
1.2440450024914171	3.1619611679150063e-06
1.2456669646850176	3.0594562995603327e-06
1.2472889268786178	2.9601473405793367e-06
1.248910889072218	2.8639389425364334e-06
1.2505328512658183	2.7707384610554964e-06
1.2521548134594187	2.6804558835872947e-06
1.253776775653019	2.59300375897042e-06
1.2553987378466192	2.508297128744891e-06
1.2570207000402194	2.4262534601789523e-06
1.2586426622338198	2.3467925809700635e-06
1.26026462442742	2.2698366155819326e-06
1.2618865866210203	2.1953099231801792e-06
1.2635085488146205	2.12313903713008e-06
1.265130511008221	2.053252606020439e-06
1.2667524732018212	1.9855813361784645e-06
1.2683744353954214	1.9200579356411197e-06
1.2699963975890218	1.8566170595493156e-06
1.271618359782622	1.7951952569318056e-06
1.2732403219762223	1.735730918846407e-06
1.2748622841698225	1.6781642278468977e-06
1.276484246363423	1.6224371087444626e-06
1.2781062085570232	1.5684931806333862e-06
1.2797281707506234	1.5162777101510218e-06
1.2813501329442236	1.4657375659431604e-06
1.282972095137824	1.4168211743060017e-06
1.2845940573314243	1.3694784759770018e-06
1.2862160195250245	1.3236608840470503e-06
1.2878379817186247	1.2793212429674115e-06
1.2894599439122252	1.2364137886250842e-06
1.2910819061058254	1.1948941094610526e-06
1.2927038682994256	1.154719108606224e-06
1.294325830493026	1.1158469670106525e-06
1.2959477926866263	1.0782371075419318e-06
1.2975697548802265	1.04185016002929e-06
1.2991917170738267	1.006647927230403e-06
1.3008136792674272	9.725933516984826e-07
1.3024356414610274	9.396504835275982e-07
1.3040576036546276	9.077844489547246e-07
1.3056795658482279	8.76961419797552e-07
1.3073015280418283	8.471485837074155e-07
1.3089234902354285	8.183141152172789e-07
1.3105454524290288	7.904271475650777e-07
1.312167414622629	7.634577452732258e-07
1.3137893768162294	7.37376877465484e-07
1.3154113390098296	7.121563919028195e-07
1.3170333012034299	6.877689897202648e-07
1.3186552633970303	6.641882008472949e-07
1.3202772255906305	6.413883600945127e-07
1.3218991877842308	6.193445838898881e-07
1.323521149977831	5.98032747648194e-07
1.3251431121714314	5.774294637576035e-07
1.3267650743650317	5.575120601678555e-07
1.3283870365586319	5.382585595646328e-07
1.330008998752232	5.196476591153154e-07
1.3316309609458326	5.016587107714709e-07
1.3332529231394328	4.842717021138714e-07
1.334874885333033	4.67467237726097e-07
1.3364968475266332	4.512265210831834e-07
1.3381188097202337	4.355313369420076e-07
1.339740771913834	4.203640342205013e-07
1.3413627341074341	4.0570750935298654e-07
1.3429846963010346	3.9154519010934677e-07
1.3446066584946348	3.7786101986594107e-07
1.346228620688235	3.646394423164833e-07
1.3478505828818352	3.5186538661143717e-07
1.3494725450754357	3.395242529146693e-07
1.351094507269036	3.276018983664551e-07
1.3527164694626361	3.160846234421127e-07
1.3543384316562364	3.0495915869588136e-07
1.3559603938498368	2.942126518798477e-07
1.357582356043437	2.838326554280048e-07
1.3592043182370372	2.7380711429574563e-07
1.3608262804306375	2.6412435414536714e-07
1.362448242624238	2.5477306986834505e-07
1.3640702048178381	2.4574231443540475e-07
1.3656921670114384	2.3702148806559538e-07
1.3673141292050388	2.286003277058474e-07
1.368936091398639	2.2046889681264146e-07
1.3705580535922393	2.1261757542766217e-07
1.3721800157858395	2.05037050539507e-07
1.37380197797944	1.97718306723711e-07
1.3754239401730401	1.906526170535461e-07
1.3770459023666404	1.8383153427423163e-07
1.3786678645602406	1.7724688223340043e-07
1.380289826753841	1.7089074756082298e-07
1.3819117889474413	1.6475547159058145e-07
1.3835337511410415	1.588336425190411e-07
1.385155713334642	1.5311808779216512e-07
1.3867776755282422	1.4760186671585427e-07
1.3883996377218424	1.422782632831622e-07
1.3900215999154426	1.3714077921240642e-07
1.391643562109043	1.3218312719032782e-07
1.3932655243026433	1.2739922431462492e-07
1.3948874864962435	1.2278318573030445e-07
1.3965094486898437	1.1832931845447246e-07
1.3981314108834442	1.140321153842929e-07
1.3997533730770444	1.098862494829985e-07
1.4013753352706446	1.0588656813896282e-07
1.4029972974642448	1.020280876929824e-07
1.4046192596578453	9.830598812902653e-08
1.4062412218514455	9.471560792386031e-08
1.4078631840450457	9.125243905104154e-08
1.4094851462386462	8.791212213493381e-08
1.4111071084322464	8.469044175047651e-08
1.4127290706258466	8.158332186457195e-08
1.4143510328194469	7.858682141505964e-08
1.4159729950130473	7.569713002335488e-08
1.4175949572066475	7.291056383692794e-08
1.4192169194002477	7.022356149790933e-08
1.420838881593848	6.763268023420265e-08
1.4224608437874484	6.513459206958226e-08
1.4240828059810486	6.272608014935314e-08
1.4257047681746489	6.040403517822993e-08
1.427326730368249	5.816545196720141e-08
1.4289486925618495	5.600742608621512e-08
1.4305706547554498	5.392715061961697e-08
1.43219261694905	5.1921913021353855e-08
1.4338145791426504	4.998909206703421e-08
1.4354365413362506	4.812615490002285e-08
1.4370585035298509	4.633065416881456e-08
1.438680465723451	4.460022525301646e-08
1.4403024279170515	4.293258357533789e-08
1.4419243901106518	4.1325521997056576e-08
1.443546352304252	3.9776908294502453e-08
1.4451683144978522	3.8284682714169873e-08
1.4467902766914527	3.684685560413e-08
1.4484122388850529	3.5461505119485394e-08
1.450034201078653	3.4126774999665504e-08
1.4516561632722533	3.2840872415432704e-08
1.4532781254658538	3.1602065883516196e-08
1.454900087659454	3.040868324685906e-08
1.4565220498530542	2.9259109718515076e-08
1.4581440120466547	2.8151785987289444e-08
1.459765974240255	2.7085206383271043e-08
1.4613879364338551	2.6057917101453925e-08
1.4630098986274553	2.506851448170044e-08
1.4646318608210558	2.4115643343345415e-08
1.466253823014656	2.3197995372790015e-08
1.4678757852082562	2.2314307562479937e-08
1.4694977474018565	2.146336069971047e-08
1.471119709595457	2.0643977903743962e-08
1.4727416717890571	1.98550232097685e-08
1.4743636339826574	1.9095400198269987e-08
1.4759855961762576	1.8364050668429467e-08
1.477607558369858	1.7659953354199558e-08
1.4792295205634582	1.6982122681751162e-08
1.4808514827570585	1.6329607567018342e-08
1.482473444950659	1.5701490252110688e-08
1.4840954071442591	1.5096885179393623e-08
1.4857173693378594	1.4514937902072777e-08
1.4873393315314596	1.395482403015656e-08
1.48896129372506	1.3415748210697566e-08
1.4905832559186603	1.2896943141252365e-08
1.4922052181122605	1.2397668615523614e-08
1.4938271803058607	1.1917210600185448e-08
1.4954491424994611	1.1454880341917946e-08
1.4970711046930614	1.1010013503706942e-08
1.4986930668866616	1.058196932949305e-08
1.500315029080262	1.0170129836281944e-08
1.5019369912738623	9.773899032852637e-09
1.5035589534674625	9.392702164227303e-09
1.5051809156610627	9.025984981090962e-09
1.5068028778546632	8.673213033373629e-09
1.5084248400482634	8.333870987230779e-09
1.5100468022418636	8.007461964680592e-09
1.5116687644354638	7.693506905180944e-09
1.5132907266290643	7.391543948446683e-09
1.5149126888226645	7.10112783783347e-09
1.5165346510162647	6.821829343630289e-09
1.518156613209865	6.553234705626742e-09
1.5197785754034654	6.294945094337618e-09
1.5214005375970656	6.0465760902871865e-09
1.5230224997906658	5.807757180773457e-09
1.5246444619842663	5.5781312735510795e-09
1.5262664241778665	5.357354226887635e-09
1.5278883863714667	5.1450943954654805e-09
1.529510348565067	4.941032191617362e-09
1.5311323107586674	4.744859661399662e-09
1.5327542729522676	4.556280075022575e-09
1.5343762351458679	4.3750075311706936e-09
1.535998197339468	4.200766574763354e-09
1.5376201595330685	4.0332918277160835e-09
1.5392421217266687	3.8723276322800675e-09
1.540864083920269	3.7176277065478598e-09
1.5424860461138692	3.5689548117280526e-09
1.5441080083074696	3.4260804308026587e-09
1.5457299705010699	3.2887844581940467e-09
1.54735193269467	3.1568549000789674e-09
1.5489738948882705	3.030087584999648e-09
1.5505958570818708	2.9082858844320043e-09
1.552217819275471	2.791260442982179e-09
1.5538397814690712	2.6788289178929225e-09
1.5554617436626716	2.5708157275513037e-09
1.5570837058562719	2.4670518086991254e-09
1.558705668049872	2.3673743820564375e-09
1.5603276302434723	2.2716267260787318e-09
1.5619495924370728	2.1796579585758927e-09
1.563571554630673	2.091322825931031e-09
1.5651935168242732	2.0064814996644918e-09
1.5668154790178734	1.9249993800974266e-09
1.5684374412114739	1.8467469068765111e-09
1.570059403405074	1.77159937612938e-09
1.5716813655986743	1.6994367640275886e-09
1.5733033277922748	1.630143556541293e-09
1.574925289985875	1.5636085851765265e-09
1.5765472521794752	1.4997248684928464e-09
1.5781692143730754	1.4383894592057611e-09
1.579791176566676	1.3795032966844867e-09
1.5814131387602761	1.3229710646618634e-09
1.5830351009538763	1.268701053979094e-09
1.5846570631474766	1.2166050301939546e-09
1.586279025341077	1.166598105886459e-09
1.5879009875346772	1.1185986175015765e-09
1.5895229497282775	1.0725280065736939e-09
1.5911449119218777	1.0283107051828066e-09
1.5927668741154781	9.858740254970794e-10
1.5943888363090783	9.451480532615432e-10
1.5960107985026786	9.060655450968238e-10
1.597632760696279	8.685618294768924e-10
1.5992547228898792	8.325747112586435e-10
1.6008766850834795	7.980443796405546e-10
1.6024986472770797	7.649133194317596e-10
1.6041206094706801	7.331262255167006e-10
1.6057425716642804	7.026299204044655e-10
1.6073645338578806	6.733732747554665e-10
1.6089864960514808	6.453071307818697e-10
1.6106084582450813	6.183842284214923e-10
1.6122304204386815	5.925591341883458e-10
1.6138523826322817	5.677881726061556e-10
1.6154743448258821	5.440293601344667e-10
1.6170963070194824	5.212423414998625e-10
1.6187182692130826	4.993883283477671e-10
1.6203402314066828	4.78430040133305e-10

